Full-Resolution Residual Networks for Semantic Segmentation in Street Scenes

Semantic image segmentation is an essential component of modern autonomous driving systems, as an accurate understanding of the surrounding scene is crucial to navigation and action planning. Current state-of-the-art approaches in semantic image segmentation rely on pre-trained networks that were initially developed for classifying images as a whole. While these networks exhibit outstanding recognition performance (i.e., what is visible?), they lack localization accuracy (i.e., where precisely is something located?). Therefore, additional processing steps have to be performed in order to obtain pixel-accurate segmentation masks at the full image resolution. To alleviate this problem we propose a novel ResNet-like architecture that exhibits strong localization and recognition performance. We combine multi-scale context with pixel-level accuracy by using two processing streams within our network: One stream carries information at the full image resolution, enabling precise adherence to segment boundaries. The other stream undergoes a sequence of pooling operations to obtain robust features for recognition. The two streams are coupled at the full image resolution using residuals. Without additional processing steps and without pre-training, our approach achieves an intersection-over-union score of 71.8% on the Cityscapes dataset.

==> baseline.csv <==
1000	0.14607	0.14598	0.14607	0.14598
2000	0.1856	0.21328	0.1856	0.21328
3000	0.28763	0.22662	0.28763	0.22662
4000	0.25287	0.23227	0.28763	0.23227
5000	0.28476	0.26274	0.28763	0.26274
6000	0.33403	0.25208	0.33403	0.26274
7000	0.31252	0.31833	0.33403	0.31833
8000	0.369	0.31771	0.369	0.31833
9000	0.35466	0.31204	0.369	0.31833
10000	0.38158	0.36382	0.38158	0.36382
11000	0.42698	0.31735	0.42698	0.36382
12000	0.43769	0.38047	0.43769	0.38047
13000	0.44705	0.38387	0.44705	0.38387
14000	0.40167	0.41505	0.44705	0.41505
15000	0.44911	0.42394	0.44911	0.42394
16000	0.51608	0.46083	0.51608	0.46083
17000	0.49959	0.47023	0.51608	0.47023
18000	0.5188	0.4429	0.5188	0.47023
19000	0.51678	0.48991	0.5188	0.48991
20000	0.51964	0.46212	0.51964	0.48991
21000	0.50595	0.42394	0.51964	0.48991
22000	0.54431	0.50868	0.54431	0.50868
23000	0.51697	0.50131	0.54431	0.50868
24000	0.56868	0.52333	0.56868	0.52333
25000	0.57961	0.52664	0.57961	0.52664
26000	0.55131	0.55224	0.57961	0.55224
27000	0.54453	0.53992	0.57961	0.55224
28000	0.59219	0.5254	0.59219	0.55224
29000	0.57985	0.56074	0.59219	0.56074
30000	0.5615	0.56845	0.59219	0.56845
31000	0.58318	0.55825	0.59219	0.56845
32000	0.59641	0.55326	0.59641	0.56845
33000	0.58198	0.57033	0.59641	0.57033
34000	0.57274	0.57589	0.59641	0.57589
35000	0.60695	0.55904	0.60695	0.57589
35500	0.64069	0.6068	0.64069	0.6068
36000	0.64434	0.61997	0.64434	0.61997
36500	0.64754	0.62374	0.64754	0.62374
37000	0.65128	0.6203	0.65128	0.62374
38000	0.64724	0.62361	0.65128	0.62374
39000	0.65253	0.62917	0.65253	0.62917
40000	0.6491	0.62148	0.65253	0.62917
41000	0.64971	0.62454	0.65253	0.62917
42000	0.64446	0.62757	0.65253	0.62917
43000	0.65659	0.62682	0.65659	0.62917
44000	0.64896	0.62819	0.65659	0.62917


==> data/external_baselines.csv <==
 anon,                         bibkey,  sample,  coarse, no_pretrain,                                                  description,             iou,         road iou,     sidewalk iou,     building iou,         wall iou,        fence iou,         pole iou, trafficlight iou,  trafficsign iou,   vegetation iou,      terrain iou,          sky iou,       person iou,        rider iou,          car iou,        truck iou,          bus iou,        train iou,   motorcycle iou,      bicycle iou,                                                     filename,             iou_b,         road iou_b,     sidewalk iou_b,     building iou_b,         wall iou_b,        fence iou_b,         pole iou_b, trafficlight iou_b,  trafficsign iou_b,   vegetation iou_b,      terrain iou_b,          sky iou_b,       person iou_b,        rider iou_b,          car iou_b,        truck iou_b,          bus iou_b,        train iou_b,   motorcycle iou_b,      bicycle iou_b
    1,                               ,       1,       1,           0,                                     RRR-ResNet152-MultiScale,            75.8,             98.3,             84.0,             92.0,             50.8,             54.5,             62.6,             67.7,             73.7,             92.8,             70.8,             95.0,             82.6,             60.6,             95.0,             65.3,             83.1,             76.6,             63.3,             71.3,                                 RRR-ResNet152-MultiScale.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                   Ghiasi16ECCV,       1,       0,           0,                                                       LRR-4x,            69.7,             97.7,             79.9,             90.7,             44.4,             48.6,             58.6,             68.2,             72.0,             92.5,             69.3,             94.7,             81.6,             60.0,             94.0,             43.6,             56.8,             47.2,             54.8,             69.7,                                                   LRR-4x.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  2,                  0,                  2,                  0,                  0,                  1,                  0,                  0,                  0,                  0,                  0,                  0,                  2
    0,                    Zheng15ICCV,       2,       0,           0,                                                     CRFasRNN,            62.5,             96.3,             73.9,             88.2,             47.6,             41.3,             35.2,             49.5,             59.7,             90.6,             66.1,             93.5,             70.4,             34.7,             90.1,             39.2,             57.5,             55.4,             43.9,             54.6,                                                 CRFasRNN.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       1,           0,                                                SenseSeg_1026,            76.5,             98.5,             85.2,             92.1,             43.7,             58.1,             61.4,             73.3,             77.3,             92.9,             72.3,             94.9,             85.0,             67.9,             95.4,             62.8,             76.7,             73.6,             67.1,             75.7,                                     SenseSeg_1026_coarse.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                                     NVSegNet,            67.4,             98.0,             81.9,             90.1,             35.7,             39.8,             57.4,             60.6,             69.3,             91.7,             67.6,             94.6,             79.3,             54.5,             93.5,             43.8,             52.4,             50.3,             53.0,             67.8,                                                 NVSegNet.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                      Liu15ICCV,       1,       0,           0,                                                          DPN,            66.8,             97.5,             78.5,             89.5,             40.4,             45.9,             51.1,             56.8,             65.3,             91.5,             69.4,             94.5,             77.5,             54.2,             92.5,             44.5,             53.4,             49.9,             52.1,             64.8,                                                      DPN.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                    Chen16ARXIV,       1,       0,           0,                                                DeepLabv2-CRF,            70.4,             97.9,             81.3,             90.4,             48.8,             47.4,             49.6,             57.9,             67.3,             91.9,             69.4,             94.2,             79.8,             59.8,             93.7,             56.5,             67.5,             57.5,             57.7,             68.8,                                            DeepLabv2-CRF.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                      Lin16CVPR,       1,       0,           0,                                             Adelaide_context,            71.6,             98.0,             82.6,             90.6,             44.0,             50.7,             51.1,             65.0,             71.7,             92.0,             72.0,             94.1,             81.5,             61.1,             94.3,             61.1,             65.1,             53.8,             61.6,             70.6,                                         Adelaide_context.csv,                 2,                  2,                  2,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  1,                  0,                  2,                  2,                  2,                  1,                  0,                  0,                  1,                  1
    0,                           Ours,       4,       0,           1,                                                   FRRN_small,            63.0,             97.6,             79.1,             88.3,             32.0,             36.4,             51.7,             57.1,             62.5,             90.9,             69.5,             93.3,             75.2,             51.3,             91.6,             30.2,             43.1,             39.2,             46.0,             62.6,                                               FRRN_small.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       1,           0,                                                         SAIT,            76.9,             98.5,             85.8,             92.6,             59.2,             56.6,             62.4,             69.4,             75.3,             93.2,             72.1,             95.2,             83.6,             66.1,             95.2,             68.6,             80.9,             73.0,             61.7,             72.4,                                                     SAIT.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                    Kreso16GCPR,       1,       0,           0,                                  "Scale invariant CNN + CRF",            66.3,             96.3,             76.8,             88.8,             40.0,             45.4,             50.1,             63.3,             69.6,             90.6,             67.1,             92.2,             77.6,             55.9,             90.1,             39.2,             51.3,             44.4,             54.4,             66.1,                                Scale invariant CNN + CRF.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                    Uhrig16GCPR,       1,       0,           0,             "Pixel-level Encoding for Instance Segmentation",            64.3,             97.4,             77.7,             88.8,             27.7,             40.1,             51.5,             60.1,             64.7,             91.1,             67.6,             93.5,             77.7,             54.2,             92.4,             33.7,             42.0,             42.5,             52.5,             66.5,           Pixel-level Encoding for Instance Segmentation.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,               Papandreou15ICCV,       2,       1,           0,                                "DeepLab LargeFOV StrongWeak",            64.8,             97.4,             78.3,             88.1,             47.5,             44.2,             29.5,             44.4,             55.4,             89.4,             67.3,             92.8,             71.0,             49.3,             91.4,             55.9,             66.6,             56.7,             48.1,             58.1,                              DeepLab LargeFOV StrongWeak.csv,                 0,                  0,                  0,                  0,                  2,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  2,                  0,                  1,                  0,                  0
    1,                               ,       1,       1,           0,                                                       m-TCFs,            71.8,             98.2,             83.6,             91.2,             48.4,             53.2,             55.8,             64.3,             70.3,             92.2,             70.2,             94.5,             79.9,             59.2,             94.1,             56.0,             69.1,             58.2,             56.7,             68.4,                                                   m-TCFs.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                                     SegModel,            78.5,             98.6,             86.4,             92.8,             52.4,             59.7,             59.6,             72.5,             78.3,             93.3,             72.8,             95.5,             85.4,             70.0,             95.7,             75.4,             84.1,             75.1,             68.7,             75.0,                                                 SegModel.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                                       XPARSE,            73.4,             98.3,             83.9,             91.6,             47.6,             53.4,             59.5,             66.8,             72.5,             92.7,             70.9,             95.2,             82.4,             63.5,             94.7,             57.4,             68.8,             62.2,             62.6,             71.5,                                                   XPARSE.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                           Ours,       2,       0,           1,                                                         FRRN,            71.8,             98.2,             83.3,             91.6,             45.8,             51.1,             62.2,             69.4,             72.4,             92.6,             70.0,             94.9,             81.6,             62.7,             94.6,             49.1,             67.1,             55.3,             53.5,             69.5,                                                     FRRN.csv,                 1,                  1,                  1,                  1,                  0,                  2,                  1,                  1,                  2,                  1,                  0,                  2,                  1,                  1,                  1,                  0,                  2,                  2,                  0,                  0
    1,                               ,       1,       0,           0,                                                     TuSimple,            77.6,             98.5,             85.5,             92.8,             58.6,             55.5,             65.0,             73.5,             77.9,             93.3,             72.0,             95.2,             84.8,             68.5,             95.4,             70.9,             78.8,             68.7,             65.9,             73.8,                                                 TuSimple.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                     Long15CVPR,       1,       0,           0,                                                     "FCN 8s",            65.3,             97.4,             78.4,             89.2,             34.9,             44.2,             47.4,             60.1,             65.0,             91.4,             69.3,             93.9,             77.1,             51.4,             92.6,             35.3,             48.6,             46.5,             51.6,             66.8,                                                   FCN 8s.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                                     FoveaNet,            74.1,             98.2,             83.2,             91.5,             44.4,             51.2,             63.2,             70.8,             75.5,             92.7,             70.1,             94.5,             83.3,             64.2,             94.6,             60.8,             70.7,             63.3,             63.0,             73.2,                                                 FoveaNet.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                       Yu16ICLR,       1,       0,           0,                                                   Dilation10,            67.1,             97.6,             79.2,             89.9,             37.3,             47.6,             53.2,             58.6,             65.2,             91.8,             69.4,             93.7,             78.9,             55.0,             93.3,             45.5,             53.4,             47.7,             52.2,             66.0,                                               Dilation10.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                                SenseSeg_1026,            76.0,             98.5,             85.2,             92.7,             49.7,             58.2,             62.0,             72.5,             76.7,             93.1,             71.9,             95.2,             85.3,             68.2,             95.4,             56.7,             72.7,             68.8,             66.4,             75.2,                                            SenseSeg_1026.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,         Badrinarayanan15aARXIV,       4,       0,           0,                                               "Segnet basic",            57.0,             96.4,             73.2,             84.0,             28.5,             29.0,             35.7,             39.8,             45.2,             87.0,             63.8,             91.8,             62.8,             42.8,             89.3,             38.1,             43.1,             44.2,             35.8,             51.9,                                             Segnet basic.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                   Ghiasi16ECCV,       1,       1,           0,                                                       LRR-4x,            71.8,             97.9,             81.5,             91.4,             50.5,             52.7,             59.4,             66.8,             72.7,             92.5,             70.1,             95.0,             81.3,             60.1,             94.3,             51.2,             67.7,             54.6,             55.6,             69.6,                                            LRR-4x_coarse.csv,                 1,                  0,                  0,                  2,                  1,                  1,                  2,                  0,                  1,                  2,                  2,                  1,                  0,                  0,                  2,                  0,                  1,                  0,                  2,                  0
    0,                  Paszke16ARXIV,       2,       0,           1,                                                         ENet,            58.3,             96.3,             74.2,             85.0,             32.2,             33.2,             43.5,             34.1,             44.0,             88.6,             61.4,             90.6,             65.5,             38.4,             90.6,             36.9,             50.5,             48.1,             38.8,             55.4,                                                     ENet.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    0,                      Liu15ICCV,       3,       1,           0,                                                          DPN,            59.1,             96.3,             71.7,             86.7,             43.7,             31.7,             29.2,             35.8,             47.4,             88.4,             63.1,             93.9,             64.7,             38.7,             88.8,             48.0,             56.4,             49.4,             38.3,             50.0,                                                     DPN3.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       1,           0,                                              TuSimple_Coarse,            78.5,             98.5,             85.5,             92.8,             58.1,             56.0,             65.1,             73.5,             78.0,             93.3,             72.0,             95.2,             84.8,             68.5,             95.4,             69.8,             84.7,             80.0,             66.0,             73.9,                                          TuSimple_Coarse.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0
    1,                               ,       1,       0,           0,                                           Le_Selfdriving_VGG,            65.9,             97.5,             78.7,             88.9,             42.7,             44.2,             46.4,             53.4,             61.1,             90.2,             68.6,             93.4,             74.1,             48.5,             91.9,             44.9,             62.4,             52.3,             51.2,             61.3,                                       Le_Selfdriving_VGG.csv,                 0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0,                  0


==> data/trimap/dilation.csv <==
 tri_width,     global,    average,        iou,           road iou,       sidewalk iou,       building iou,           wall iou,          fence iou,           pole iou,  traffic light iou,   traffic sign iou,     vegetation iou,        terrain iou,            sky iou,         person iou,          rider iou,            car iou,          truck iou,            bus iou,          train iou,     motorcycle iou,        bicycle iou,           road acc,       sidewalk acc,       building acc,           wall acc,          fence acc,           pole acc,  traffic light acc,   traffic sign acc,     vegetation acc,        terrain acc,            sky acc,         person acc,          rider acc,            car acc,          truck acc,            bus acc,          train acc,     motorcycle acc,        bicycle acc
        -1,     94.659,     79.170,     68.672,             97.229,             79.529,             90.385,             44.928,             52.374,             55.095,             56.696,             68.964,             91.008,             58.664,             92.593,             75.728,             49.952,             92.173,             56.179,             72.642,             54.327,             46.245,             70.055,             98.370,             91.406,             95.041,             49.703,             66.845,             68.500,             73.295,             77.931,             95.791,             71.597,             97.652,             87.299,             69.731,             96.093,             66.742,             79.258,             73.454,             59.439,             86.083
         1,     63.190,     51.325,     35.862,             64.264,             43.308,             47.700,             15.799,             23.984,             37.191,             29.084,             34.012,             49.423,             30.505,             57.079,             40.265,             29.274,             48.490,             24.081,             28.632,             19.182,             22.778,             36.323,             74.828,             65.163,             64.947,             19.169,             44.552,             48.530,             47.220,             46.132,             69.134,             44.011,             75.885,             60.050,             47.919,             66.371,             37.760,             40.423,             29.175,             33.210,             60.689
         2,     66.991,     54.455,     39.096,             67.757,             47.231,             51.715,             17.564,             25.816,             42.199,             32.111,             38.277,             53.738,             33.000,             61.830,             44.519,             31.481,             53.854,             25.852,             31.389,             20.814,             24.574,             39.100,             77.557,             69.074,             68.549,             21.128,             46.684,             53.663,             50.452,             50.090,             72.689,             46.905,             79.631,             63.900,             50.419,             70.873,             39.831,             43.141,             31.226,             35.336,             63.492
         3,     70.368,     57.338,     42.199,             70.812,             50.809,             55.665,             19.339,             27.640,             46.106,             35.272,             42.396,             57.928,             35.394,             66.281,             48.830,             33.898,             58.661,             27.694,             34.060,             22.296,             26.574,             42.121,             79.909,             72.300,             71.815,             23.074,             48.665,             57.670,             53.676,             53.827,             75.884,             49.611,             82.868,             67.562,             53.184,             74.651,             41.959,             45.677,             33.022,             37.698,             66.365
         4,     72.973,     59.627,     44.744,             73.308,             53.718,             58.963,             21.002,             29.261,             48.961,             38.084,             45.861,             61.295,             37.419,             69.743,             52.230,             35.835,             62.359,             29.253,             36.425,             23.684,             28.179,             44.564,             81.814,             74.762,             74.487,             24.895,             50.344,             60.544,             56.413,             56.908,             78.295,             51.827,             85.215,             70.292,             55.317,             77.386,             43.683,             47.874,             34.741,             39.595,             68.522
         5,     75.314,     61.758,     47.175,             75.533,             56.417,             62.088,             22.588,             30.776,             50.982,             40.878,             49.172,             64.522,             39.330,             72.911,             55.624,             37.969,             65.746,             30.822,             38.728,             24.987,             30.036,             47.210,             83.495,             76.892,             76.903,             26.620,             51.845,             62.568,             59.055,             59.868,             80.500,             53.883,             87.244,             72.916,             57.682,             79.793,             45.458,             49.957,             36.237,             41.763,             70.731
         6,     77.038,     63.356,     49.033,             77.288,             58.482,             64.497,             24.029,             32.087,             52.440,             43.107,             51.734,             66.922,             40.829,             75.142,             58.018,             39.441,             68.239,             32.078,             40.651,             26.157,             31.367,             49.113,             84.807,             78.444,             78.735,             28.201,             53.073,             64.015,             61.092,             62.128,             82.072,             55.458,             88.602,             74.718,             59.293,             81.498,             46.824,             51.657,             37.605,             43.307,             72.232
         7,     78.471,     64.716,     50.633,             78.786,             60.250,             66.555,             25.369,             33.291,             53.462,             44.997,             53.937,             68.955,             42.141,             76.958,             60.036,             40.722,             70.341,             33.210,             42.374,             27.225,             32.614,             50.809,             85.920,             79.710,             80.258,             29.676,             54.160,             65.037,             62.781,             64.072,             83.363,             56.807,             89.673,             76.206,             60.692,             82.895,             48.058,             53.181,             38.844,             44.743,             73.524
         8,     79.770,     65.970,     52.126,             80.129,             61.862,             68.461,             26.615,             34.430,             54.177,             46.716,             55.924,             70.865,             43.338,             78.604,             61.936,             41.992,             72.268,             34.336,             43.988,             28.276,             33.946,             52.528,             86.910,             80.817,             81.623,             31.046,             55.162,             65.772,             64.303,             65.836,             84.548,             58.012,             90.625,             77.579,             62.079,             84.146,             49.298,             54.599,             40.016,             46.267,             74.795
         9,     80.873,     67.057,     53.428,             81.306,             63.309,             70.087,             27.759,             35.468,             54.692,             48.161,             57.618,             72.473,             44.414,             79.952,             63.557,             43.105,             73.927,             35.365,             45.452,             29.253,             35.164,             54.064,             87.770,             81.784,             82.764,             32.299,             56.039,             66.313,             65.568,             67.332,             85.522,             59.065,             91.387,             78.732,             63.286,             85.202,             50.436,             55.894,             41.117,             47.671,             75.900
        10,     81.827,     68.006,     54.571,             82.323,             64.536,             71.524,             28.802,             36.422,             55.067,             49.405,             59.039,             73.897,             45.347,             81.113,             64.922,             44.044,             75.359,             36.345,             46.782,             30.168,             36.314,             55.438,             88.506,             82.580,             83.751,             33.442,             56.829,             66.719,             66.644,             68.586,             86.373,             59.962,             92.027,             79.690,             64.297,             86.101,             51.517,             57.068,             42.158,             48.993,             76.865
        11,     82.596,     68.781,     55.509,             83.180,             65.562,             72.689,             29.761,             37.281,             55.347,             50.382,             60.176,             75.020,             46.138,             82.017,             65.973,             44.743,             76.515,             37.186,             47.934,             31.007,             37.224,             56.528,             89.120,             83.234,             84.541,             34.490,             57.529,             67.027,             67.479,             69.579,             87.034,             60.703,             92.516,             80.422,             65.037,             86.818,             52.433,             58.088,             43.137,             50.038,             77.616
        12,     83.275,     69.473,     56.347,             83.941,             66.478,             73.721,             30.657,             38.066,             55.560,             51.217,             61.154,             76.011,             46.857,             82.806,             66.889,             45.353,             77.539,             37.971,             48.995,             31.794,             38.074,             57.512,             89.660,             83.810,             85.231,             35.470,             58.160,             67.270,             68.190,             70.433,             87.612,             61.363,             92.936,             81.053,             65.676,             87.447,             53.283,             59.036,             44.062,             51.014,             78.283
        13,     83.962,     70.181,     57.207,             84.687,             67.424,             74.762,             31.524,             38.825,             55.710,             52.022,             62.067,             77.034,             47.613,             83.604,             67.861,             46.042,             78.586,             38.816,             50.064,             32.606,             39.077,             58.611,             90.185,             84.394,             85.911,             36.416,             58.761,             67.460,             68.878,             71.232,             88.201,             62.056,             93.353,             81.717,             66.401,             88.084,             54.209,             59.998,             44.996,             52.170,             79.011
        14,     84.515,     70.753,     57.903,             85.307,             68.179,             75.607,             32.297,             39.497,             55.826,             52.652,             62.805,             77.847,             48.231,             84.235,             68.585,             46.521,             79.422,             39.544,             50.974,             33.348,             39.832,             59.452,             90.617,             84.858,             86.458,             37.260,             59.281,             67.611,             69.418,             71.876,             88.664,             62.613,             93.678,             82.210,             66.898,             88.589,             54.999,             60.812,             45.873,             53.042,             79.560
        15,     85.037,     71.295,     58.563,             85.883,             68.880,             76.411,             33.013,             40.131,             55.914,             53.214,             63.461,             78.625,             48.813,             84.832,             69.267,             46.981,             80.212,             40.271,             51.846,             34.080,             40.592,             60.273,             91.015,             85.282,             86.970,             38.039,             59.767,             67.736,             69.901,             72.450,             89.106,             63.137,             93.981,             82.674,             67.369,             89.064,             55.788,             61.589,             46.728,             53.911,             80.089
        16,     85.475,     71.752,     59.121,             86.384,             69.478,             77.086,             33.669,             40.711,             55.988,             53.668,             64.015,             79.263,             49.312,             85.321,             69.808,             47.329,             80.871,             40.900,             52.615,             34.758,             41.199,             60.928,             91.360,             85.643,             87.398,             38.749,             60.200,             67.844,             70.295,             72.933,             89.465,             63.575,             94.225,             83.041,             67.717,             89.459,             56.459,             62.278,             47.540,             54.598,             80.507
        17,     85.909,     72.206,     59.677,             86.870,             70.075,             77.753,             34.284,             41.274,             56.042,             54.096,             64.536,             79.900,             49.815,             85.807,             70.352,             47.700,             81.527,             41.559,             53.374,             35.447,             41.843,             61.617,             91.692,             85.999,             87.814,             39.411,             60.616,             67.938,             70.671,             73.390,             89.821,             64.012,             94.466,             83.409,             68.088,             89.850,             57.162,             62.960,             48.357,             55.321,             80.939
        18,     86.284,     72.598,     60.157,             87.296,             70.584,             78.333,             34.828,             41.794,             56.086,             54.454,             64.974,             80.445,             50.249,             86.221,             70.797,             47.988,             82.087,             42.156,             54.056,             36.084,             42.365,             62.182,             91.983,             86.300,             88.173,             39.998,             60.995,             68.021,             70.987,             73.774,             90.125,             64.385,             94.668,             83.711,             68.363,             90.182,             57.791,             63.575,             49.135,             55.905,             81.291
        19,     86.644,     72.977,     60.621,             87.707,             71.092,             78.886,             35.336,             42.297,             56.116,             54.772,             65.381,             80.966,             50.681,             86.613,             71.226,             48.267,             82.627,             42.744,             54.728,             36.737,             42.884,             62.743,             92.262,             86.598,             88.514,             40.543,             61.355,             68.090,             71.268,             74.132,             90.412,             64.754,             94.858,             84.002,             68.623,             90.502,             58.411,             64.184,             49.935,             56.479,             81.637
        20,     86.979,     73.325,     61.049,             88.084,             71.543,             79.405,             35.793,             42.768,             56.139,             55.043,             65.745,             81.457,             51.067,             86.980,             71.608,             48.516,             83.124,             43.316,             55.366,             37.355,             43.367,             63.261,             92.516,             86.861,             88.830,             41.032,             61.690,             68.150,             71.509,             74.456,             90.682,             65.079,             95.034,             84.261,             68.848,             90.794,             59.010,             64.763,             50.688,             57.013,             81.954
        21,     87.267,     73.625,     61.419,             88.421,             71.936,             79.852,             36.206,             43.203,             56.162,             55.257,             66.063,             81.868,             51.399,             87.287,             71.920,             48.701,             83.551,             43.820,             55.941,             37.925,             43.768,             63.685,             92.742,             87.091,             89.102,             41.474,             61.994,             68.204,             71.699,             74.739,             90.908,             65.352,             95.179,             84.474,             69.006,             91.044,             59.527,             65.287,             51.390,             57.446,             82.214
        22,     87.562,     73.929,     61.796,             88.757,             72.341,             80.306,             36.593,             43.628,             56.177,             55.456,             66.368,             82.296,             51.742,             87.603,             72.246,             48.898,             83.989,             44.349,             56.522,             38.510,             44.210,             64.144,             92.967,             87.327,             89.376,             41.884,             62.290,             68.252,             71.877,             75.016,             91.141,             65.633,             95.327,             84.696,             69.174,             91.300,             60.071,             65.818,             52.103,             57.912,             82.492
        23,     87.817,     74.190,     62.120,             89.053,             72.682,             80.700,             36.940,             44.018,             56.189,             55.609,             66.634,             82.660,             52.033,             87.871,             72.512,             49.044,             84.363,             44.812,             57.045,             39.034,             44.566,             64.518,             93.163,             87.526,             89.613,             42.252,             62.561,             68.292,             72.017,             75.255,             91.340,             65.868,             95.451,             84.879,             69.292,             91.518,             60.538,             66.297,             52.754,             58.281,             82.720
        24,     88.057,     74.435,     62.424,             89.333,             73.006,             81.070,             37.262,             44.388,             56.194,             55.735,             66.878,             83.001,             52.309,             88.120,             72.757,             49.177,             84.714,             45.255,             57.545,             39.546,             44.898,             64.871,             93.348,             87.715,             89.835,             42.591,             62.817,             68.326,             72.132,             75.475,             91.524,             66.089,             95.565,             85.047,             69.397,             91.721,             60.980,             66.757,             53.388,             58.617,             82.934
        25,     88.301,     74.683,     62.734,             89.613,             73.340,             81.447,             37.575,             44.763,             56.190,             55.852,             67.104,             83.354,             52.592,             88.376,             73.012,             49.315,             85.074,             45.715,             58.050,             40.077,             45.246,             65.246,             93.532,             87.910,             90.059,             42.920,             63.076,             68.353,             72.240,             75.680,             91.714,             66.316,             95.682,             85.222,             69.507,             91.929,             61.441,             67.224,             54.041,             58.966,             83.160
        26,     88.517,     74.899,     63.005,             89.866,             73.632,             81.778,             37.859,             45.109,             56.185,             55.944,             67.304,             83.658,             52.836,             88.598,             73.224,             49.420,             85.386,             46.120,             58.511,             40.567,             45.528,             65.558,             93.698,             88.081,             90.256,             43.215,             63.313,             68.376,             72.326,             75.861,             91.879,             66.506,             95.782,             85.368,             69.587,             92.109,             61.837,             67.651,             54.646,             59.242,             83.350
        27,     88.723,     75.103,     63.260,             90.104,             73.902,             82.097,             38.126,             45.436,             56.179,             56.027,             67.486,             83.953,             53.067,             88.811,             73.420,             49.515,             85.683,             46.521,             58.952,             41.035,             45.776,             65.857,             93.854,             88.238,             90.443,             43.491,             63.538,             68.396,             72.407,             76.028,             92.037,             66.686,             95.878,             85.503,             69.658,             92.280,             62.223,             68.058,             55.230,             59.485,             83.530
        28,     88.909,     75.287,     63.491,             90.323,             74.145,             82.384,             38.378,             45.741,             56.171,             56.099,             67.650,             84.214,             53.274,             89.002,             73.590,             49.586,             85.950,             46.895,             59.362,             41.468,             45.984,             66.114,             93.997,             88.380,             90.611,             43.751,             63.747,             68.413,             72.478,             76.177,             92.178,             66.846,             95.964,             85.621,             69.705,             92.433,             62.573,             68.437,             55.777,             59.683,             83.687
        29,     89.091,     75.466,     63.715,             90.536,             74.382,             82.666,             38.618,             46.033,             56.160,             56.164,             67.802,             84.472,             53.479,             89.191,             73.755,             49.652,             86.211,             47.271,             59.764,             41.887,             46.179,             66.370,             94.135,             88.518,             90.776,             43.996,             63.949,             68.426,             72.545,             76.317,             92.316,             67.006,             96.051,             85.735,             69.747,             92.583,             62.923,             68.807,             56.311,             59.872,             83.841
        30,     89.266,     75.637,     63.930,             90.741,             74.616,             82.934,             38.850,             46.311,             56.148,             56.224,             67.944,             84.717,             53.684,             89.370,             73.910,             49.706,             86.459,             47.645,             60.152,             42.288,             46.356,             66.611,             94.268,             88.654,             90.932,             44.230,             64.142,             68.437,             72.607,             76.447,             92.447,             67.164,             96.132,             85.843,             69.777,             92.725,             63.265,             69.167,             56.827,             60.041,             83.988
        31,     89.425,     75.789,     64.121,             90.929,             74.820,             83.179,             39.059,             46.567,             56.139,             56.277,             68.072,             84.936,             53.865,             89.530,             74.043,             49.749,             86.681,             47.982,             60.510,             42.658,             46.494,             66.818,             94.390,             88.773,             91.073,             44.441,             64.319,             68.447,             72.664,             76.564,             92.564,             67.306,             96.205,             85.936,             69.797,             92.853,             63.568,             69.496,             57.314,             60.172,             84.113
        32,     89.586,     75.943,     64.315,             91.116,             75.028,             83.427,             39.263,             46.817,             56.128,             56.331,             68.193,             85.163,             54.048,             89.693,             74.178,             49.794,             86.908,             48.331,             60.874,             43.026,             46.631,             67.036,             94.511,             88.893,             91.215,             44.645,             64.491,             68.458,             72.722,             76.676,             92.685,             67.450,             96.278,             86.032,             69.822,             92.983,             63.883,             69.826,             57.801,             60.300,             84.244
        33,     89.733,     76.083,     64.491,             91.290,             75.215,             83.652,             39.457,             47.055,             56.117,             56.380,             68.299,             85.366,             54.213,             89.839,             74.295,             49.830,             87.113,             48.655,             61.213,             43.369,             46.745,             67.224,             94.623,             89.001,             91.344,             44.840,             64.656,             68.468,             72.774,             76.775,             92.793,             67.579,             96.344,             86.115,             69.836,             93.101,             64.172,             70.130,             58.260,             60.407,             84.355
        34,     89.878,     76.220,     64.663,             91.460,             75.405,             83.875,             39.648,             47.282,             56.104,             56.425,             68.397,             85.568,             54.379,             89.983,             74.408,             49.866,             87.315,             48.975,             61.541,             43.706,             46.856,             67.410,             94.733,             89.111,             91.471,             45.031,             64.814,             68.476,             72.823,             76.866,             92.900,             67.709,             96.408,             86.197,             69.849,             93.217,             64.457,             70.425,             58.709,             60.510,             84.466
        35,     90.014,     76.347,     64.823,             91.619,             75.577,             84.084,             39.824,             47.496,             56.090,             56.468,             68.485,             85.758,             54.535,             90.117,             74.510,             49.893,             87.502,             49.277,             61.855,             44.021,             46.951,             67.580,             94.836,             89.211,             91.590,             45.205,             64.962,             68.484,             72.869,             76.949,             93.001,             67.829,             96.468,             86.272,             69.854,             93.324,             64.721,             70.706,             59.141,             60.596,             84.566
        36,     90.137,     76.461,     64.967,             91.766,             75.730,             84.272,             39.986,             47.695,             56.075,             56.503,             68.564,             85.925,             54.673,             90.235,             74.596,             49.913,             87.670,             49.547,             62.145,             44.323,             47.030,             67.722,             94.930,             89.300,             91.696,             45.366,             65.098,             68.491,             72.908,             77.022,             93.090,             67.935,             96.521,             86.336,             69.852,             93.420,             64.952,             70.964,             59.559,             60.664,             84.651
        37,     90.264,     76.578,     65.115,             91.915,             75.891,             84.466,             40.148,             47.892,             56.057,             56.537,             68.636,             86.102,             54.819,             90.359,             74.685,             49.932,             87.844,             49.828,             62.446,             44.634,             47.111,             67.875,             95.025,             89.394,             91.805,             45.525,             65.232,             68.495,             72.947,             77.091,             93.184,             68.047,             96.575,             86.403,             69.849,             93.520,             65.196,             71.233,             59.982,             60.735,             84.742
        38,     90.378,     76.682,     65.246,             92.052,             76.031,             84.640,             40.298,             48.075,             56.038,             56.566,             68.701,             86.259,             54.947,             90.467,             74.759,             49.942,             87.998,             50.083,             62.724,             44.918,             47.174,             68.003,             95.112,             89.476,             91.903,             45.673,             65.356,             68.499,             72.978,             77.152,             93.266,             68.145,             96.623,             86.459,             69.840,             93.608,             65.410,             71.480,             60.374,             60.786,             84.818
        39,     90.498,     76.789,     65.383,             92.191,             76.183,             84.822,             40.455,             48.256,             56.018,             56.593,             68.762,             86.425,             55.088,             90.582,             74.838,             49.952,             88.158,             50.349,             63.009,             45.210,             47.240,             68.142,             95.201,             89.564,             92.004,             45.825,             65.480,             68.501,             73.007,             77.210,             93.354,             68.250,             96.673,             86.519,             69.830,             93.700,             65.636,             71.732,             60.772,             60.841,             84.899
        40,     90.606,     76.886,     65.505,             92.319,             76.316,             84.988,             40.600,             48.423,             55.999,             56.614,             68.819,             86.573,             55.209,             90.683,             74.904,             49.958,             88.302,             50.590,             63.274,             45.478,             47.287,             68.259,             95.283,             89.641,             92.097,             45.968,             65.593,             68.504,             73.031,             77.263,             93.433,             68.343,             96.717,             86.569,             69.818,             93.782,             65.835,             71.964,             61.146,             60.877,             84.969
        41,     90.708,     76.977,     65.620,             92.442,             76.441,             85.143,             40.745,             48.585,             55.980,             56.633,             68.871,             86.711,             55.319,             90.778,             74.963,             49.961,             88.437,             50.815,             63.530,             45.739,             47.329,             68.365,             95.361,             89.714,             92.184,             46.110,             65.701,             68.505,             73.053,             77.312,             93.505,             68.426,             96.758,             86.615,             69.805,             93.859,             66.017,             72.184,             61.517,             60.906,             85.033
        42,     90.810,     77.065,     65.733,             92.561,             76.563,             85.299,             40.880,             48.735,             55.962,             56.649,             68.919,             86.851,             55.428,             90.874,             75.021,             49.964,             88.570,             51.038,             63.777,             45.986,             47.372,             68.470,             95.437,             89.784,             92.271,             46.242,             65.797,             68.506,             73.072,             77.359,             93.579,             68.508,             96.799,             86.660,             69.793,             93.935,             66.196,             72.396,             61.871,             60.937,             85.095
        43,     90.907,     77.148,     65.839,             92.677,             76.682,             85.446,             41.015,             48.877,             55.945,             56.664,             68.963,             86.982,             55.533,             90.963,             75.073,             49.963,             88.695,             51.250,             64.016,             46.224,             47.410,             68.565,             95.511,             89.853,             92.353,             46.373,             65.884,             68.506,             73.090,             77.401,             93.649,             68.587,             96.837,             86.700,             69.778,             94.007,             66.362,             72.599,             62.214,             60.961,             85.153
        44,     91.003,     77.230,     65.943,             92.790,             76.797,             85.592,             41.143,             49.009,             55.928,             56.677,             69.002,             87.115,             55.632,             91.053,             75.124,             49.963,             88.819,             51.460,             64.254,             46.462,             47.446,             68.658,             95.583,             89.919,             92.435,             46.498,             65.962,             68.506,             73.106,             77.440,             93.718,             68.663,             96.875,             86.740,             69.765,             94.078,             66.525,             72.799,             62.560,             60.984,             85.209
        45,     91.093,     77.305,     66.040,             92.897,             76.904,             85.728,             41.263,             49.134,             55.911,             56.689,             69.036,             87.237,             55.730,             91.135,             75.169,             49.960,             88.934,             51.658,             64.482,             46.684,             47.473,             68.741,             95.651,             89.980,             92.511,             46.614,             66.034,             68.506,             73.122,             77.475,             93.782,             68.739,             96.910,             86.775,             69.752,             94.143,             66.675,             72.987,             62.889,             60.997,             85.260
        46,     91.178,     77.376,     66.130,             92.998,             77.001,             85.856,             41.374,             49.251,             55.894,             56.699,             69.067,             87.351,             55.817,             91.212,             75.209,             49.958,             89.041,             51.839,             64.696,             46.898,             47.495,             68.815,             95.715,             90.036,             92.582,             46.722,             66.101,             68.507,             73.137,             77.508,             93.842,             68.807,             96.943,             86.806,             69.741,             94.205,             66.809,             73.164,             63.207,             61.006,             85.306
        47,     91.262,     77.445,     66.219,             93.099,             77.103,             85.982,             41.485,             49.367,             55.878,             56.709,             69.097,             87.464,             55.911,             91.287,             75.249,             49.957,             89.147,             52.024,             64.907,             47.105,             47.509,             68.889,             95.779,             90.094,             92.653,             46.828,             66.166,             68.506,             73.150,             77.539,             93.902,             68.881,             96.975,             86.837,             69.732,             94.266,             66.945,             73.336,             63.517,             61.006,             85.351
        48,     91.342,     77.511,     66.303,             93.194,             77.195,             86.102,             41.588,             49.477,             55.862,             56.718,             69.124,             87.571,             55.996,             91.358,             75.286,             49.957,             89.246,             52.199,             65.110,             47.296,             47.513,             68.957,             95.839,             90.146,             92.719,             46.928,             66.228,             68.506,             73.163,             77.569,             93.958,             68.949,             97.005,             86.865,             69.726,             94.323,             67.072,             73.500,             63.815,             60.997,             85.393
        49,     91.422,     77.575,     66.385,             93.288,             77.285,             86.221,             41.686,             49.584,             55.847,             56.727,             69.149,             87.678,             56.080,             91.429,             75.323,             49.958,             89.345,             52.375,             65.309,             47.485,             47.518,             69.023,             95.899,             90.197,             92.785,             47.024,             66.289,             68.506,             73.176,             77.597,             94.014,             69.017,             97.034,             86.892,             69.722,             94.379,             67.198,             73.661,             64.108,             60.988,             85.434
        50,     91.499,     77.636,     66.463,             93.380,             77.375,             86.336,             41.784,             49.689,             55.833,             56.734,             69.173,             87.781,             56.162,             91.496,             75.358,             49.959,             89.440,             52.542,             65.505,             47.657,             47.515,             69.086,             95.957,             90.248,             92.849,             47.118,             66.346,             68.505,             73.187,             77.624,             94.067,             69.085,             97.062,             86.919,             69.719,             94.434,             67.315,             73.817,             64.388,             60.972,             85.473
        51,     91.575,     77.696,     66.540,             93.471,             77.462,             86.448,             41.883,             49.790,             55.818,             56.741,             69.194,             87.881,             56.241,             91.561,             75.392,             49.962,             89.533,             52.707,             65.694,             47.833,             47.512,             69.144,             96.015,             90.297,             92.911,             47.215,             66.401,             68.504,             73.198,             77.649,             94.120,             69.150,             97.090,             86.944,             69.718,             94.488,             67.427,             73.968,             64.664,             60.957,             85.509
        52,     91.645,     77.750,     66.611,             93.555,             77.541,             86.553,             41.969,             49.883,             55.804,             56.747,             69.215,             87.974,             56.316,             91.621,             75.423,             49.964,             89.619,             52.858,             65.873,             47.991,             47.502,             69.195,             96.068,             90.342,             92.969,             47.298,             66.449,             68.503,             73.208,             77.672,             94.168,             69.214,             97.115,             86.966,             69.718,             94.537,             67.527,             74.109,             64.919,             60.935,             85.541
        53,     91.712,     77.801,     66.677,             93.636,             77.616,             86.652,             42.051,             49.972,             55.792,             56.752,             69.233,             88.061,             56.388,             91.677,             75.450,             49.964,             89.699,             53.001,             66.044,             48.138,             47.489,             69.242,             96.119,             90.383,             93.024,             47.377,             66.493,             68.502,             73.217,             77.693,             94.214,             69.275,             97.139,             86.987,             69.716,             94.584,             67.618,             74.243,             65.161,             60.911,             85.571
        54,     91.779,     77.851,     66.741,             93.715,             77.687,             86.751,             42.129,             50.057,             55.780,             56.757,             69.248,             88.149,             56.456,             91.732,             75.478,             49.964,             89.779,             53.143,             66.212,             48.282,             47.474,             69.288,             96.169,             90.422,             93.079,             47.454,             66.536,             68.501,             73.226,             77.713,             94.260,             69.334,             97.162,             87.008,             69.714,             94.630,             67.708,             74.374,             65.401,             60.885,             85.600
        55,     91.842,     77.898,     66.802,             93.792,             77.757,             86.845,             42.204,             50.140,             55.768,             56.761,             69.263,             88.232,             56.524,             91.784,             75.503,             49.963,             89.855,             53.278,             66.371,             48.415,             47.454,             69.330,             96.218,             90.461,             93.130,             47.527,             66.576,             68.500,             73.234,             77.731,             94.303,             69.393,             97.184,             87.027,             69.712,             94.674,             67.792,             74.498,             65.626,             60.854,             85.627
        56,     91.908,     77.946,     66.864,             93.869,             77.830,             86.941,             42.285,             50.222,             55.757,             56.765,             69.276,             88.316,             56.593,             91.837,             75.529,             49.963,             89.931,             53.414,             66.528,             48.548,             47.432,             69.373,             96.267,             90.502,             93.183,             47.605,             66.614,             68.499,             73.241,             77.748,             94.347,             69.454,             97.206,             87.047,             69.709,             94.718,             67.878,             74.620,             65.851,             60.822,             85.655
        57,     91.967,     77.988,     66.919,             93.941,             77.894,             87.029,             42.357,             50.300,             55.747,             56.769,             69.287,             88.393,             56.657,             91.884,             75.551,             49.962,             90.001,             53.539,             66.674,             48.665,             47.409,             69.410,             96.312,             90.537,             93.232,             47.674,             66.651,             68.498,             73.248,             77.763,             94.387,             69.510,             97.226,             87.065,             69.706,             94.758,             67.953,             74.734,             66.056,             60.788,             85.678
        58,     92.027,     78.031,     66.975,             94.013,             77.958,             87.118,             42.429,             50.379,             55.737,             56.772,             69.298,             88.470,             56.722,             91.931,             75.573,             49.961,             90.071,             53.666,             66.819,             48.785,             47.384,             69.447,             96.357,             90.572,             93.280,             47.743,             66.689,             68.497,             73.254,             77.778,             94.428,             69.569,             97.246,             87.082,             69.703,             94.799,             68.032,             74.847,             66.263,             60.754,             85.702
        59,     92.083,     78.071,     67.026,             94.080,             78.015,             87.200,             42.496,             50.454,             55.728,             56.774,             69.307,             88.541,             56.781,             91.974,             75.592,             49.960,             90.135,             53.783,             66.955,             48.892,             47.356,             69.480,             96.400,             90.604,             93.325,             47.809,             66.725,             68.496,             73.260,             77.790,             94.465,             69.622,             97.265,             87.097,             69.700,             94.836,             68.103,             74.952,             66.454,             60.716,             85.723
        60,     92.139,     78.110,     67.078,             94.148,             78.076,             87.281,             42.566,             50.528,             55.718,             56.776,             69.314,             88.612,             56.845,             92.017,             75.611,             49.960,             90.199,             53.903,             67.090,             48.995,             47.326,             69.513,             96.442,             90.638,             93.370,             47.876,             66.760,             68.495,             73.265,             77.802,             94.502,             69.680,             97.283,             87.111,             69.700,             94.872,             68.178,             75.056,             66.640,             60.677,             85.744
        61,     92.195,     78.149,     67.128,             94.214,             78.132,             87.362,             42.635,             50.600,             55.709,             56.777,             69.321,             88.682,             56.906,             92.058,             75.629,             49.961,             90.262,             54.022,             67.223,             49.096,             47.296,             69.545,             96.484,             90.669,             93.414,             47.943,             66.794,             68.494,             73.269,             77.812,             94.539,             69.737,             97.300,             87.125,             69.700,             94.909,             68.253,             75.157,             66.823,             60.638,             85.765
        62,     92.247,     78.184,     67.174,             94.278,             78.186,             87.438,             42.700,             50.669,             55.700,             56.778,             69.326,             88.748,             56.963,             92.097,             75.644,             49.962,             90.321,             54.132,             67.346,             49.186,             47.263,             69.573,             96.524,             90.699,             93.455,             48.004,             66.825,             68.493,             73.273,             77.822,             94.573,             69.790,             97.317,             87.138,             69.702,             94.942,             68.321,             75.251,             66.994,             60.596,             85.783
        63,     92.299,     78.219,     67.220,             94.339,             78.238,             87.512,             42.762,             50.736,             55.692,             56.778,             69.331,             88.813,             57.021,             92.135,             75.659,             49.964,             90.378,             54.243,             67.466,             49.278,             47.230,             69.601,             96.563,             90.728,             93.496,             48.063,             66.855,             68.493,             73.276,             77.832,             94.607,             69.844,             97.333,             87.150,             69.703,             94.975,             68.389,             75.342,             67.163,             60.553,             85.802
        64,     92.349,     78.253,     67.263,             94.399,             78.288,             87.584,             42.825,             50.802,             55.684,             56.779,             69.335,             88.875,             57.072,             92.171,             75.673,             49.965,             90.433,             54.348,             67.581,             49.363,             47.195,             69.628,             96.600,             90.757,             93.536,             48.123,             66.885,             68.493,             73.279,             77.840,             94.640,             69.893,             97.348,             87.161,             69.705,             95.006,             68.453,             75.431,             67.323,             60.508,             85.819
        65,     92.398,     78.286,     67.306,             94.459,             78.339,             87.655,             42.888,             50.867,             55.676,             56.779,             69.339,             88.936,             57.127,             92.205,             75.687,             49.967,             90.487,             54.453,             67.697,             49.448,             47.158,             69.653,             96.637,             90.785,             93.574,             48.183,             66.914,             68.493,             73.282,             77.848,             94.672,             69.946,             97.363,             87.172,             69.707,             95.037,             68.517,             75.519,             67.480,             60.462,             85.836
        66,     92.445,     78.316,     67.346,             94.515,             78.383,             87.723,             42.948,             50.928,             55.670,             56.779,             69.342,             88.994,             57.174,             92.238,             75.699,             49.969,             90.538,             54.551,             67.805,             49.532,             47.122,             69.675,             96.672,             90.809,             93.611,             48.239,             66.941,             68.494,             73.284,             77.856,             94.703,             69.991,             97.377,             87.181,             69.709,             95.066,             68.575,             75.601,             67.631,             60.416,             85.850
        67,     92.490,     78.346,     67.385,             94.569,             78.426,             87.788,             43.008,             50.988,             55.663,             56.780,             69.344,             89.050,             57.221,             92.268,             75.709,             49.971,             90.586,             54.642,             67.911,             49.610,             47.086,             69.696,             96.706,             90.834,             93.647,             48.294,             66.967,             68.495,             73.286,             77.863,             94.732,             70.038,             97.390,             87.189,             69.711,             95.094,             68.629,             75.682,             67.774,             60.372,             85.864
        68,     92.536,     78.376,     67.424,             94.624,             78.472,             87.854,             43.071,             51.049,             55.657,             56.780,             69.346,             89.106,             57.269,             92.299,             75.719,             49.972,             90.635,             54.736,             68.018,             49.691,             47.049,             69.717,             96.740,             90.860,             93.682,             48.353,             66.994,             68.497,             73.288,             77.869,             94.762,             70.085,             97.403,             87.197,             69.713,             95.122,             68.684,             75.764,             67.917,             60.327,             85.878
        69,     92.581,     78.404,     67.462,             94.678,             78.514,             87.917,             43.133,             51.109,             55.650,             56.781,             69.346,             89.161,             57.313,             92.328,             75.729,             49.973,             90.682,             54.823,             68.122,             49.765,             47.012,             69.736,             96.773,             90.884,             93.717,             48.410,             67.020,             68.498,             73.289,             77.874,             94.791,             70.129,             97.416,             87.205,             69.715,             95.149,             68.734,             75.844,             68.054,             60.282,             85.891
        70,     92.623,     78.431,     67.497,             94.729,             78.554,             87.978,             43.191,             51.166,             55.644,             56.781,             69.345,             89.212,             57.355,             92.354,             75.738,             49.973,             90.726,             54.904,             68.221,             49.838,             46.975,             69.754,             96.805,             90.906,             93.749,             48.465,             67.046,             68.499,             73.290,             77.878,             94.818,             70.172,             97.427,             87.211,             69.717,             95.174,             68.779,             75.920,             68.186,             60.239,             85.902
        71,     92.665,     78.457,     67.531,             94.779,             78.591,             88.037,             43.249,             51.223,             55.637,             56.782,             69.344,             89.263,             57.394,             92.380,             75.746,             49.974,             90.769,             54.984,             68.319,             49.909,             46.938,             69.771,             96.836,             90.927,             93.781,             48.518,             67.071,             68.500,             73.291,             77.882,             94.844,             70.213,             97.439,             87.218,             69.719,             95.199,             68.822,             75.995,             68.315,             60.196,             85.913
        72,     92.705,     78.481,     67.563,             94.827,             78.628,             88.094,             43.303,             51.278,             55.628,             56.782,             69.343,             89.311,             57.434,             92.405,             75.753,             49.974,             90.809,             55.057,             68.411,             49.973,             46.902,             69.787,             96.866,             90.948,             93.812,             48.568,             67.094,             68.500,             73.292,             77.886,             94.870,             70.255,             97.449,             87.224,             69.721,             95.222,             68.861,             76.066,             68.436,             60.155,             85.923
        73,     92.747,     78.507,     67.596,             94.877,             78.667,             88.153,             43.361,             51.333,             55.619,             56.783,             69.342,             89.361,             57.477,             92.430,             75.760,             49.974,             90.852,             55.135,             68.506,             50.034,             46.864,             69.803,             96.898,             90.970,             93.843,             48.621,             67.118,             68.500,             73.293,             77.889,             94.896,             70.300,             97.460,             87.230,             69.723,             95.246,             68.905,             76.140,             68.553,             60.112,             85.934
        74,     92.786,     78.530,     67.626,             94.925,             78.702,             88.208,             43.412,             51.385,             55.610,             56.783,             69.340,             89.408,             57.515,             92.453,             75.767,             49.973,             90.890,             55.202,             68.597,             50.085,             46.827,             69.818,             96.927,             90.989,             93.873,             48.667,             67.140,             68.500,             73.294,             77.893,             94.920,             70.342,             97.471,             87.235,             69.724,             95.268,             68.938,             76.210,             68.661,             60.070,             85.943
        75,     92.824,     78.552,     67.655,             94.971,             78.736,             88.262,             43.460,             51.434,             55.602,             56.783,             69.338,             89.453,             57.553,             92.475,             75.772,             49.973,             90.928,             55.268,             68.685,             50.138,             46.790,             69.832,             96.955,             91.008,             93.902,             48.711,             67.160,             68.500,             73.294,             77.896,             94.944,             70.384,             97.480,             87.240,             69.726,             95.290,             68.971,             76.278,             68.767,             60.029,             85.951
        76,     92.861,     78.572,     67.682,             95.014,             78.766,             88.313,             43.505,             51.483,             55.594,             56.783,             69.335,             89.496,             57.587,             92.495,             75.777,             49.972,             90.964,             55.328,             68.770,             50.183,             46.753,             69.844,             96.983,             91.025,             93.929,             48.752,             67.180,             68.500,             73.295,             77.899,             94.967,             70.421,             97.489,             87.244,             69.727,             95.310,             68.999,             76.344,             68.865,             59.988,             85.959
        77,     92.897,     78.593,     67.709,             95.058,             78.798,             88.364,             43.552,             51.531,             55.586,             56.782,             69.332,             89.538,             57.621,             92.515,             75.782,             49.971,             90.999,             55.387,             68.855,             50.224,             46.715,             69.855,             97.010,             91.043,             93.956,             48.794,             67.200,             68.500,             73.295,             77.902,             94.989,             70.460,             97.498,             87.248,             69.728,             95.331,             69.026,             76.410,             68.958,             59.946,             85.966
        78,     92.933,     78.612,     67.735,             95.101,             78.829,             88.414,             43.594,             51.578,             55.577,             56.782,             69.329,             89.580,             57.656,             92.534,             75.787,             49.970,             91.034,             55.446,             68.939,             50.265,             46.676,             69.866,             97.037,             91.060,             93.983,             48.832,             67.220,             68.500,             73.295,             77.905,             95.011,             70.498,             97.507,             87.252,             69.729,             95.351,             69.054,             76.475,             69.049,             59.903,             85.973
        79,     92.966,     78.630,     67.758,             95.142,             78.856,             88.461,             43.635,             51.622,             55.569,             56.781,             69.325,             89.619,             57.686,             92.552,             75.790,             49.969,             91.066,             55.498,             69.019,             50.299,             46.643,             69.876,             97.062,             91.076,             94.008,             48.868,             67.238,             68.500,             73.295,             77.907,             95.032,             70.532,             97.514,             87.256,             69.730,             95.369,             69.075,             76.536,             69.132,             59.863,             85.978
        80,     93.000,     78.648,     67.782,             95.183,             78.883,             88.508,             43.674,             51.665,             55.561,             56.781,             69.321,             89.658,             57.718,             92.569,             75.794,             49.968,             91.098,             55.551,             69.099,             50.334,             46.610,             69.885,             97.087,             91.091,             94.033,             48.902,             67.255,             68.500,             73.295,             77.910,             95.053,             70.568,             97.522,             87.259,             69.730,             95.388,             69.098,             76.597,             69.216,             59.825,             85.984
        81,     93.034,     78.665,     67.805,             95.223,             78.911,             88.554,             43.715,             51.707,             55.553,             56.780,             69.317,             89.697,             57.749,             92.585,             75.797,             49.966,             91.130,             55.599,             69.179,             50.364,             46.579,             69.894,             97.113,             91.106,             94.058,             48.937,             67.271,             68.500,             73.295,             77.912,             95.073,             70.602,             97.530,             87.263,             69.731,             95.406,             69.118,             76.657,             69.295,             59.788,             85.990
        82,     93.066,     78.682,     67.827,             95.262,             78.936,             88.598,             43.751,             51.748,             55.546,             56.780,             69.312,             89.733,             57.778,             92.600,             75.800,             49.964,             91.161,             55.645,             69.256,             50.396,             46.550,             69.902,             97.137,             91.121,             94.082,             48.968,             67.287,             68.500,             73.295,             77.913,             95.092,             70.635,             97.536,             87.266,             69.731,             95.424,             69.136,             76.714,             69.374,             59.754,             85.995
        83,     93.098,     78.698,     67.849,             95.301,             78.959,             88.641,             43.784,             51.786,             55.538,             56.779,             69.308,             89.769,             57.807,             92.615,             75.802,             49.963,             91.191,             55.690,             69.330,             50.428,             46.522,             69.911,             97.160,             91.134,             94.105,             48.995,             67.301,             68.500,             73.295,             77.915,             95.111,             70.667,             97.543,             87.269,             69.731,             95.441,             69.153,             76.769,             69.451,             59.721,             86.000
        84,     93.128,     78.713,     67.869,             95.337,             78.981,             88.683,             43.816,             51.822,             55.531,             56.778,             69.303,             89.803,             57.835,             92.628,             75.805,             49.962,             91.219,             55.729,             69.402,             50.454,             46.497,             69.918,             97.183,             91.146,             94.127,             49.022,             67.314,             68.500,             73.295,             77.916,             95.129,             70.698,             97.549,             87.271,             69.731,             95.457,             69.165,             76.822,             69.522,             59.690,             86.005
        85,     93.159,     78.728,     67.890,             95.376,             79.005,             88.725,             43.851,             51.857,             55.523,             56.777,             69.298,             89.839,             57.866,             92.641,             75.807,             49.961,             91.249,             55.774,             69.476,             50.478,             46.471,             69.926,             97.207,             91.159,             94.150,             49.051,             67.325,             68.500,             73.295,             77.918,             95.148,             70.730,             97.555,             87.274,             69.731,             95.474,             69.180,             76.877,             69.589,             59.660,             86.010
        86,     93.188,     78.741,     67.908,             95.411,             79.025,             88.765,             43.881,             51.887,             55.516,             56.776,             69.294,             89.871,             57.895,             92.652,             75.809,             49.960,             91.275,             55.811,             69.544,             50.494,             46.449,             69.933,             97.229,             91.171,             94.171,             49.075,             67.334,             68.500,             73.295,             77.919,             95.165,             70.760,             97.561,             87.277,             69.731,             95.489,             69.189,             76.928,             69.647,             59.633,             86.014
        87,     93.218,     78.755,     67.926,             95.446,             79.045,             88.804,             43.910,             51.917,             55.509,             56.775,             69.289,             89.904,             57.924,             92.663,             75.810,             49.959,             91.302,             55.849,             69.613,             50.507,             46.429,             69.941,             97.251,             91.182,             94.192,             49.099,             67.342,             68.500,             73.295,             77.920,             95.183,             70.789,             97.566,             87.279,             69.731,             95.504,             69.197,             76.980,             69.703,             59.610,             86.018
        88,     93.246,     78.768,     67.944,             95.480,             79.065,             88.842,             43.939,             51.946,             55.502,             56.775,             69.285,             89.935,             57.952,             92.674,             75.811,             49.958,             91.327,             55.886,             69.679,             50.519,             46.409,             69.947,             97.272,             91.193,             94.213,             49.121,             67.350,             68.500,             73.295,             77.921,             95.199,             70.818,             97.571,             87.281,             69.731,             95.519,             69.204,             77.030,             69.756,             59.587,             86.022
        89,     93.273,     78.780,     67.961,             95.513,             79.083,             88.878,             43.967,             51.974,             55.495,             56.774,             69.281,             89.965,             57.978,             92.683,             75.812,             49.957,             91.351,             55.920,             69.745,             50.531,             46.390,             69.954,             97.293,             91.203,             94.232,             49.143,             67.358,             68.500,             73.295,             77.923,             95.215,             70.845,             97.576,             87.283,             69.731,             95.533,             69.209,             77.080,             69.807,             59.566,             86.026
        90,     93.301,     78.793,     67.978,             95.547,             79.101,             88.916,             43.994,             52.002,             55.488,             56.773,             69.276,             89.996,             58.008,             92.693,             75.813,             49.956,             91.377,             55.959,             69.812,             50.548,             46.371,             69.960,             97.314,             91.213,             94.253,             49.164,             67.366,             68.500,             73.295,             77.925,             95.232,             70.875,             97.581,             87.285,             69.731,             95.547,             69.217,             77.130,             69.861,             59.544,             86.029
        91,     93.328,     78.804,     67.995,             95.579,             79.119,             88.951,             44.019,             52.029,             55.481,             56.773,             69.271,             90.024,             58.035,             92.701,             75.813,             49.955,             91.400,             55.992,             69.874,             50.563,             46.352,             69.966,             97.334,             91.223,             94.271,             49.183,             67.374,             68.500,             73.295,             77.926,             95.247,             70.902,             97.585,             87.286,             69.731,             95.560,             69.221,             77.178,             69.909,             59.524,             86.033
        92,     93.354,     78.816,     68.011,             95.611,             79.135,             88.986,             44.043,             52.055,             55.474,             56.772,             69.265,             90.052,             58.062,             92.709,             75.813,             49.954,             91.423,             56.026,             69.937,             50.583,             46.335,             69.972,             97.353,             91.232,             94.290,             49.201,             67.383,             68.500,             73.295,             77.927,             95.262,             70.929,             97.589,             87.288,             69.731,             95.573,             69.225,             77.225,             69.959,             59.504,             86.036
        93,     93.380,     78.827,     68.027,             95.642,             79.151,             89.020,             44.065,             52.081,             55.467,             56.771,             69.260,             90.080,             58.088,             92.717,             75.813,             49.954,             91.445,             56.059,             69.998,             50.602,             46.318,             69.977,             97.373,             91.241,             94.308,             49.217,             67.391,             68.500,             73.295,             77.928,             95.276,             70.955,             97.593,             87.289,             69.731,             95.586,             69.229,             77.271,             70.007,             59.486,             86.039
        94,     93.405,     78.838,     68.043,             95.673,             79.166,             89.054,             44.087,             52.107,             55.460,             56.771,             69.254,             90.106,             58.113,             92.723,             75.812,             49.953,             91.467,             56.092,             70.060,             50.626,             46.302,             69.982,             97.392,             91.250,             94.326,             49.233,             67.398,             68.500,             73.295,             77.928,             95.291,             70.981,             97.597,             87.290,             69.731,             95.599,             69.233,             77.318,             70.058,             59.468,             86.042
        95,     93.430,     78.850,     68.059,             95.703,             79.182,             89.087,             44.107,             52.132,             55.453,             56.771,             69.249,             90.133,             58.139,             92.730,             75.811,             49.952,             91.489,             56.127,             70.122,             50.656,             46.287,             69.988,             97.411,             91.258,             94.344,             49.247,             67.406,             68.500,             73.295,             77.929,             95.305,             71.006,             97.600,             87.291,             69.731,             95.612,             69.240,             77.363,             70.112,             59.453,             86.045
        96,     93.454,     78.861,     68.074,             95.732,             79.196,             89.118,             44.126,             52.156,             55.447,             56.770,             69.243,             90.158,             58.162,             92.736,             75.810,             49.952,             91.509,             56.161,             70.181,             50.685,             46.277,             69.992,             97.429,             91.266,             94.360,             49.260,             67.414,             68.500,             73.295,             77.929,             95.318,             71.030,             97.603,             87.292,             69.731,             95.624,             69.244,             77.407,             70.162,             59.444,             86.048
        97,     93.478,     78.872,     68.090,             95.761,             79.209,             89.149,             44.143,             52.180,             55.439,             56.770,             69.238,             90.183,             58.186,             92.741,             75.809,             49.952,             91.530,             56.195,             70.241,             50.718,             46.270,             69.997,             97.447,             91.274,             94.377,             49.271,             67.421,             68.500,             73.295,             77.930,             95.331,             71.054,             97.607,             87.293,             69.731,             95.636,             69.249,             77.451,             70.216,             59.439,             86.050
        98,     93.502,     78.884,     68.106,             95.790,             79.223,             89.179,             44.162,             52.205,             55.432,             56.770,             69.233,             90.207,             58.209,             92.746,             75.807,             49.952,             91.551,             56.228,             70.301,             50.754,             46.265,             70.001,             97.465,             91.282,             94.393,             49.284,             67.429,             68.500,             73.295,             77.930,             95.344,             71.077,             97.609,             87.293,             69.731,             95.648,             69.253,             77.495,             70.269,             59.439,             86.053
        99,     93.525,     78.895,     68.121,             95.819,             79.235,             89.209,             44.179,             52.228,             55.424,             56.769,             69.230,             90.231,             58.230,             92.750,             75.806,             49.952,             91.571,             56.260,             70.359,             50.789,             46.260,             70.006,             97.483,             91.289,             94.409,             49.296,             67.437,             68.500,             73.295,             77.930,             95.357,             71.099,             97.612,             87.294,             69.731,             95.660,             69.255,             77.538,             70.322,             59.439,             86.055
       100,     93.548,     78.906,     68.137,             95.846,             79.248,             89.238,             44.195,             52.252,             55.416,             56.769,             69.227,             90.255,             58.252,             92.754,             75.804,             49.952,             91.591,             56.292,             70.416,             50.824,             46.256,             70.010,             97.500,             91.296,             94.424,             49.306,             67.445,             68.500,             73.295,             77.931,             95.370,             71.121,             97.615,             87.295,             69.731,             95.672,             69.257,             77.580,             70.373,             59.439,             86.058
       101,     93.570,     78.915,     68.151,             95.873,             79.259,             89.266,             44.209,             52.273,             55.408,             56.769,             69.225,             90.277,             58.271,             92.758,             75.803,             49.952,             91.610,             56.320,             70.469,             50.856,             46.253,             70.014,             97.516,             91.302,             94.439,             49.316,             67.451,             68.500,             73.295,             77.931,             95.381,             71.141,             97.617,             87.295,             69.731,             95.683,             69.255,             77.619,             70.421,             59.439,             86.060
       102,     93.592,     78.925,     68.165,             95.900,             79.270,             89.293,             44.225,             52.293,             55.399,             56.768,             69.223,             90.299,             58.290,             92.761,             75.801,             49.952,             91.630,             56.349,             70.522,             50.888,             46.250,             70.018,             97.533,             91.309,             94.453,             49.326,             67.457,             68.500,             73.295,             77.931,             95.393,             71.161,             97.619,             87.296,             69.731,             95.695,             69.255,             77.658,             70.468,             59.439,             86.062
       103,     93.613,     78.934,     68.178,             95.925,             79.281,             89.319,             44.238,             52.312,             55.390,             56.768,             69.220,             90.320,             58.309,             92.764,             75.799,             49.952,             91.648,             56.376,             70.573,             50.916,             46.248,             70.021,             97.549,             91.315,             94.467,             49.334,             67.462,             68.500,             73.295,             77.931,             95.404,             71.180,             97.622,             87.296,             69.731,             95.706,             69.252,             77.696,             70.511,             59.439,             86.064
       104,     93.634,     78.943,     68.191,             95.951,             79.291,             89.345,             44.251,             52.329,             55.381,             56.768,             69.218,             90.341,             58.327,             92.766,             75.797,             49.952,             91.666,             56.402,             70.622,             50.946,             46.246,             70.024,             97.565,             91.320,             94.480,             49.342,             67.467,             68.500,             73.295,             77.931,             95.415,             71.197,             97.624,             87.297,             69.731,             95.717,             69.249,             77.732,             70.554,             59.439,             86.066
       105,     93.654,     78.952,     68.203,             95.976,             79.301,             89.370,             44.263,             52.346,             55.371,             56.767,             69.215,             90.361,             58.344,             92.769,             75.794,             49.952,             91.684,             56.429,             70.671,             50.976,             46.245,             70.028,             97.581,             91.326,             94.493,             49.350,             67.471,             68.500,             73.295,             77.931,             95.426,             71.215,             97.625,             87.297,             69.731,             95.728,             69.245,             77.768,             70.595,             59.439,             86.068
       106,     93.674,     78.960,     68.216,             96.001,             79.311,             89.394,             44.277,             52.362,             55.362,             56.767,             69.213,             90.381,             58.360,             92.771,             75.792,             49.952,             91.701,             56.453,             70.718,             51.007,             46.245,             70.030,             97.596,             91.331,             94.506,             49.359,             67.475,             68.500,             73.295,             77.931,             95.437,             71.230,             97.627,             87.297,             69.731,             95.739,             69.240,             77.804,             70.636,             59.439,             86.069
       107,     93.694,     78.968,     68.228,             96.025,             79.320,             89.418,             44.288,             52.378,             55.353,             56.766,             69.210,             90.400,             58.375,             92.773,             75.790,             49.952,             91.718,             56.478,             70.765,             51.040,             46.245,             70.033,             97.612,             91.336,             94.518,             49.365,             67.479,             68.500,             73.295,             77.931,             95.447,             71.246,             97.629,             87.297,             69.731,             95.749,             69.237,             77.839,             70.676,             59.439,             86.071
       108,     93.714,     78.976,     68.240,             96.049,             79.329,             89.441,             44.299,             52.393,             55.345,             56.765,             69.208,             90.419,             58.391,             92.775,             75.788,             49.952,             91.734,             56.501,             70.812,             51.073,             46.245,             70.036,             97.627,             91.341,             94.530,             49.372,             67.483,             68.500,             73.295,             77.931,             95.457,             71.261,             97.631,             87.298,             69.731,             95.759,             69.231,             77.874,             70.714,             59.439,             86.072
       109,     93.733,     78.984,     68.252,             96.072,             79.338,             89.464,             44.310,             52.407,             55.337,             56.764,             69.206,             90.437,             58.406,             92.776,             75.785,             49.952,             91.750,             56.523,             70.858,             51.111,             46.245,             70.038,             97.641,             91.346,             94.542,             49.379,             67.486,             68.500,             73.295,             77.931,             95.467,             71.276,             97.632,             87.298,             69.731,             95.769,             69.226,             77.909,             70.753,             59.439,             86.074
       110,     93.752,     78.991,     68.263,             96.096,             79.347,             89.486,             44.321,             52.421,             55.329,             56.764,             69.203,             90.455,             58.421,             92.777,             75.783,             49.952,             91.766,             56.544,             70.905,             51.148,             46.245,             70.040,             97.656,             91.350,             94.553,             49.386,             67.490,             68.500,             73.295,             77.931,             95.476,             71.291,             97.633,             87.298,             69.731,             95.778,             69.220,             77.945,             70.789,             59.439,             86.075
       111,     93.771,     78.999,     68.275,             96.119,             79.356,             89.508,             44.333,             52.433,             55.321,             56.763,             69.201,             90.472,             58.434,             92.778,             75.781,             49.952,             91.781,             56.564,             70.951,             51.186,             46.245,             70.042,             97.670,             91.355,             94.565,             49.393,             67.492,             68.500,             73.295,             77.931,             95.485,             71.305,             97.635,             87.298,             69.731,             95.788,             69.213,             77.981,             70.825,             59.439,             86.076
       112,     93.789,     79.006,     68.286,             96.141,             79.364,             89.530,             44.342,             52.445,             55.312,             56.762,             69.199,             90.489,             58.448,             92.779,             75.779,             49.952,             91.795,             56.584,             70.997,             51.225,             46.245,             70.043,             97.685,             91.358,             94.576,             49.399,             67.494,             68.500,             73.295,             77.931,             95.494,             71.319,             97.636,             87.298,             69.731,             95.797,             69.208,             78.016,             70.863,             59.439,             86.077
       113,     93.807,     79.013,     68.297,             96.164,             79.373,             89.550,             44.354,             52.456,             55.304,             56.761,             69.197,             90.505,             58.461,             92.779,             75.776,             49.952,             91.810,             56.604,             71.043,             51.263,             46.245,             70.045,             97.699,             91.362,             94.586,             49.407,             67.495,             68.500,             73.295,             77.931,             95.503,             71.332,             97.637,             87.298,             69.731,             95.806,             69.202,             78.051,             70.898,             59.439,             86.078
       114,     93.825,     79.020,     68.308,             96.186,             79.381,             89.571,             44.365,             52.466,             55.296,             56.760,             69.195,             90.521,             58.474,             92.780,             75.774,             49.952,             91.824,             56.621,             71.087,             51.302,             46.245,             70.046,             97.713,             91.366,             94.597,             49.414,             67.496,             68.500,             73.295,             77.931,             95.512,             71.346,             97.638,             87.299,             69.731,             95.814,             69.195,             78.085,             70.933,             59.439,             86.078
       115,     93.843,     79.027,     68.319,             96.208,             79.389,             89.591,             44.377,             52.475,             55.288,             56.760,             69.193,             90.536,             58.486,             92.780,             75.772,             49.952,             91.838,             56.641,             71.133,             51.343,             46.245,             70.048,             97.727,             91.369,             94.607,             49.423,             67.496,             68.500,             73.295,             77.931,             95.520,             71.359,             97.639,             87.299,             69.731,             95.823,             69.191,             78.121,             70.970,             59.439,             86.079
       116,     93.860,     79.034,     68.329,             96.229,             79.397,             89.610,             44.389,             52.483,             55.280,             56.759,             69.190,             90.551,             58.498,             92.780,             75.769,             49.952,             91.851,             56.659,             71.174,             51.383,             46.245,             70.049,             97.740,             91.373,             94.617,             49.430,             67.496,             68.500,             73.295,             77.931,             95.528,             71.372,             97.640,             87.299,             69.731,             95.831,             69.188,             78.153,             71.006,             59.439,             86.080
       117,     93.876,     79.041,     68.339,             96.249,             79.405,             89.629,             44.400,             52.491,             55.273,             56.758,             69.187,             90.565,             58.510,             92.780,             75.767,             49.952,             91.863,             56.678,             71.214,             51.421,             46.245,             70.049,             97.753,             91.376,             94.627,             49.438,             67.495,             68.500,             73.295,             77.931,             95.536,             71.384,             97.641,             87.299,             69.731,             95.839,             69.186,             78.183,             71.039,             59.439,             86.080
       118,     93.893,     79.047,     68.349,             96.270,             79.412,             89.647,             44.411,             52.498,             55.266,             56.758,             69.185,             90.579,             58.521,             92.780,             75.765,             49.952,             91.876,             56.697,             71.252,             51.460,             46.245,             70.050,             97.766,             91.379,             94.636,             49.445,             67.493,             68.500,             73.295,             77.931,             95.543,             71.396,             97.642,             87.299,             69.731,             95.846,             69.185,             78.212,             71.072,             59.439,             86.081
       119,     93.909,     79.053,     68.358,             96.290,             79.419,             89.665,             44.422,             52.504,             55.260,             56.757,             69.182,             90.593,             58.532,             92.780,             75.763,             49.952,             91.888,             56.717,             71.289,             51.500,             46.245,             70.051,             97.779,             91.381,             94.645,             49.453,             67.491,             68.500,             73.295,             77.931,             95.551,             71.408,             97.643,             87.299,             69.731,             95.854,             69.185,             78.240,             71.107,             59.439,             86.081
       120,     93.925,     79.059,     68.368,             96.310,             79.426,             89.683,             44.434,             52.510,             55.255,             56.757,             69.179,             90.607,             58.542,             92.779,             75.760,             49.952,             91.900,             56.737,             71.325,             51.537,             46.245,             70.052,             97.792,             91.384,             94.655,             49.461,             67.489,             68.500,             73.295,             77.931,             95.558,             71.419,             97.644,             87.299,             69.731,             95.861,             69.185,             78.268,             71.139,             59.439,             86.082
       121,     93.941,     79.066,     68.377,             96.330,             79.433,             89.700,             44.446,             52.516,             55.251,             56.756,             69.176,             90.620,             58.553,             92.779,             75.758,             49.952,             91.912,             56.755,             71.360,             51.575,             46.245,             70.052,             97.804,             91.386,             94.664,             49.470,             67.487,             68.500,             73.295,             77.931,             95.565,             71.431,             97.644,             87.299,             69.731,             95.868,             69.184,             78.294,             71.172,             59.439,             86.082
       122,     93.956,     79.071,     68.386,             96.349,             79.439,             89.717,             44.458,             52.521,             55.247,             56.756,             69.173,             90.632,             58.562,             92.778,             75.756,             49.952,             91.923,             56.773,             71.393,             51.611,             46.245,             70.053,             97.816,             91.389,             94.673,             49.479,             67.484,             68.500,             73.295,             77.931,             95.571,             71.441,             97.645,             87.299,             69.731,             95.875,             69.184,             78.319,             71.202,             59.439,             86.082
       123,     93.972,     79.077,     68.395,             96.368,             79.446,             89.734,             44.471,             52.525,             55.244,             56.756,             69.170,             90.644,             58.572,             92.778,             75.754,             49.952,             91.934,             56.791,             71.426,             51.648,             46.245,             70.054,             97.828,             91.391,             94.681,             49.488,             67.481,             68.500,             73.295,             77.931,             95.578,             71.452,             97.646,             87.299,             69.731,             95.882,             69.183,             78.344,             71.233,             59.439,             86.083
       124,     93.987,     79.083,     68.404,             96.387,             79.452,             89.751,             44.482,             52.530,             55.241,             56.755,             69.167,             90.656,             58.581,             92.777,             75.752,             49.952,             91.945,             56.808,             71.457,             51.685,             46.245,             70.054,             97.840,             91.393,             94.690,             49.496,             67.477,             68.500,             73.295,             77.931,             95.584,             71.462,             97.646,             87.299,             69.731,             95.889,             69.182,             78.368,             71.264,             59.439,             86.083
       125,     94.002,     79.088,     68.412,             96.405,             79.458,             89.767,             44.494,             52.533,             55.237,             56.755,             69.164,             90.668,             58.590,             92.776,             75.750,             49.952,             91.955,             56.824,             71.488,             51.719,             46.245,             70.055,             97.852,             91.395,             94.699,             49.505,             67.473,             68.500,             73.295,             77.931,             95.591,             71.472,             97.647,             87.299,             69.731,             95.895,             69.179,             78.391,             71.292,             59.439,             86.083
       126,     94.017,     79.093,     68.421,             96.423,             79.463,             89.782,             44.506,             52.537,             55.234,             56.755,             69.160,             90.679,             58.599,             92.776,             75.748,             49.952,             91.964,             56.839,             71.519,             51.754,             46.245,             70.055,             97.863,             91.397,             94.707,             49.513,             67.470,             68.500,             73.295,             77.931,             95.597,             71.482,             97.647,             87.299,             69.731,             95.901,             69.176,             78.414,             71.321,             59.439,             86.083
       127,     94.031,     79.098,     68.428,             96.441,             79.468,             89.797,             44.517,             52.540,             55.232,             56.755,             69.157,             90.690,             58.607,             92.775,             75.747,             49.952,             91.974,             56.854,             71.548,             51.787,             46.245,             70.055,             97.874,             91.398,             94.715,             49.522,             67.466,             68.500,             73.295,             77.931,             95.602,             71.491,             97.648,             87.299,             69.731,             95.907,             69.173,             78.437,             71.348,             59.439,             86.083
       128,     94.045,     79.103,     68.437,             96.458,             79.474,             89.813,             44.530,             52.543,             55.229,             56.755,             69.154,             90.700,             58.615,             92.774,             75.745,             49.952,             91.983,             56.869,             71.579,             51.823,             46.245,             70.055,             97.886,             91.400,             94.723,             49.530,             67.461,             68.500,             73.295,             77.931,             95.608,             71.500,             97.648,             87.299,             69.731,             95.913,             69.171,             78.461,             71.377,             59.439,             86.083
       129,     94.059,     79.108,     68.445,             96.476,             79.479,             89.827,             44.542,             52.546,             55.226,             56.755,             69.151,             90.711,             58.624,             92.773,             75.743,             49.952,             91.993,             56.884,             71.609,             51.856,             46.245,             70.055,             97.897,             91.402,             94.731,             49.539,             67.457,             68.500,             73.295,             77.931,             95.614,             71.509,             97.649,             87.299,             69.731,             95.918,             69.168,             78.484,             71.403,             59.439,             86.083
       130,     94.073,     79.113,     68.452,             96.493,             79.484,             89.842,             44.553,             52.549,             55.224,             56.755,             69.148,             90.721,             58.631,             92.772,             75.742,             49.952,             92.002,             56.898,             71.638,             51.888,             46.245,             70.055,             97.908,             91.403,             94.739,             49.547,             67.453,             68.500,             73.295,             77.931,             95.619,             71.518,             97.649,             87.299,             69.731,             95.924,             69.164,             78.506,             71.429,             59.439,             86.083
       131,     94.086,     79.117,     68.459,             96.510,             79.488,             89.856,             44.563,             52.552,             55.221,             56.755,             69.145,             90.730,             58.638,             92.772,             75.741,             49.952,             92.010,             56.910,             71.665,             51.920,             46.245,             70.055,             97.919,             91.405,             94.746,             49.554,             67.449,             68.500,             73.295,             77.931,             95.624,             71.526,             97.649,             87.299,             69.731,             95.929,             69.159,             78.527,             71.455,             59.439,             86.083
       132,     94.099,     79.121,     68.466,             96.526,             79.493,             89.869,             44.575,             52.554,             55.219,             56.755,             69.142,             90.740,             58.645,             92.771,             75.740,             49.952,             92.018,             56.921,             71.691,             51.951,             46.245,             70.055,             97.929,             91.406,             94.753,             49.563,             67.445,             68.500,             73.295,             77.931,             95.630,             71.534,             97.650,             87.299,             69.731,             95.935,             69.154,             78.547,             71.481,             59.439,             86.083
       133,     94.113,     79.125,     68.473,             96.542,             79.497,             89.883,             44.586,             52.557,             55.217,             56.755,             69.139,             90.749,             58.652,             92.769,             75.739,             49.952,             92.027,             56.930,             71.718,             51.982,             46.245,             70.055,             97.939,             91.407,             94.760,             49.570,             67.441,             68.500,             73.295,             77.931,             95.635,             71.542,             97.650,             87.299,             69.731,             95.940,             69.146,             78.568,             71.506,             59.439,             86.083
       134,     94.125,     79.129,     68.480,             96.558,             79.502,             89.896,             44.597,             52.560,             55.215,             56.754,             69.137,             90.758,             58.658,             92.768,             75.738,             49.952,             92.034,             56.936,             71.744,             52.011,             46.245,             70.055,             97.949,             91.409,             94.767,             49.578,             67.437,             68.500,             73.295,             77.931,             95.639,             71.549,             97.650,             87.299,             69.731,             95.945,             69.133,             78.587,             71.529,             59.439,             86.083
       135,     94.138,     79.132,     68.486,             96.574,             79.506,             89.908,             44.607,             52.562,             55.213,             56.754,             69.134,             90.766,             58.663,             92.766,             75.737,             49.952,             92.042,             56.939,             71.768,             52.039,             46.245,             70.055,             97.959,             91.410,             94.774,             49.585,             67.434,             68.500,             73.295,             77.931,             95.644,             71.556,             97.650,             87.299,             69.731,             95.949,             69.118,             78.606,             71.551,             59.439,             86.083
       136,     94.150,     79.136,     68.492,             96.589,             79.510,             89.921,             44.618,             52.565,             55.211,             56.753,             69.132,             90.775,             58.668,             92.765,             75.736,             49.952,             92.049,             56.941,             71.792,             52.069,             46.245,             70.055,             97.969,             91.411,             94.781,             49.592,             67.430,             68.500,             73.295,             77.931,             95.648,             71.562,             97.651,             87.299,             69.731,             95.954,             69.102,             78.624,             71.575,             59.439,             86.083
       137,     94.162,     79.139,     68.498,             96.604,             79.513,             89.933,             44.627,             52.569,             55.209,             56.752,             69.129,             90.782,             58.673,             92.763,             75.736,             49.952,             92.056,             56.943,             71.815,             52.096,             46.245,             70.055,             97.979,             91.412,             94.787,             49.599,             67.428,             68.500,             73.295,             77.931,             95.653,             71.568,             97.651,             87.299,             69.731,             95.958,             69.085,             78.642,             71.597,             59.439,             86.083
       138,     94.174,     79.142,     68.503,             96.619,             79.517,             89.945,             44.637,             52.573,             55.207,             56.751,             69.127,             90.790,             58.677,             92.761,             75.735,             49.952,             92.062,             56.944,             71.836,             52.125,             46.245,             70.055,             97.988,             91.413,             94.794,             49.605,             67.426,             68.500,             73.295,             77.931,             95.657,             71.573,             97.651,             87.299,             69.731,             95.963,             69.068,             78.658,             71.620,             59.439,             86.083
       139,     94.186,     79.145,     68.508,             96.634,             79.520,             89.957,             44.646,             52.577,             55.205,             56.750,             69.125,             90.798,             58.682,             92.760,             75.735,             49.952,             92.069,             56.945,             71.857,             52.152,             46.245,             70.055,             97.997,             91.414,             94.800,             49.611,             67.424,             68.500,             73.295,             77.931,             95.661,             71.579,             97.651,             87.299,             69.731,             95.967,             69.050,             78.674,             71.641,             59.439,             86.083
       140,     94.197,     79.147,     68.514,             96.648,             79.523,             89.968,             44.655,             52.580,             55.203,             56.749,             69.123,             90.805,             58.685,             92.758,             75.734,             49.952,             92.075,             56.945,             71.877,             52.179,             46.245,             70.055,             98.006,             91.415,             94.806,             49.617,             67.421,             68.500,             73.295,             77.931,             95.665,             71.583,             97.651,             87.299,             69.731,             95.971,             69.031,             78.689,             71.663,             59.439,             86.083
       141,     94.209,     79.150,     68.519,             96.662,             79.527,             89.979,             44.663,             52.583,             55.200,             56.748,             69.121,             90.812,             58.689,             92.756,             75.734,             49.952,             92.081,             56.945,             71.897,             52.206,             46.245,             70.055,             98.015,             91.416,             94.812,             49.622,             67.419,             68.500,             73.295,             77.931,             95.669,             71.588,             97.651,             87.299,             69.731,             95.975,             69.012,             78.704,             71.684,             59.439,             86.083
       142,     94.220,     79.152,     68.523,             96.676,             79.529,             89.990,             44.671,             52.586,             55.198,             56.746,             69.119,             90.819,             58.692,             92.754,             75.734,             49.952,             92.087,             56.943,             71.917,             52.232,             46.245,             70.055,             98.024,             91.416,             94.818,             49.627,             67.416,             68.500,             73.295,             77.931,             95.672,             71.592,             97.651,             87.299,             69.731,             95.979,             68.991,             78.719,             71.705,             59.439,             86.083
       143,     94.231,     79.154,     68.528,             96.690,             79.532,             90.000,             44.678,             52.589,             55.195,             56.746,             69.117,             90.825,             58.695,             92.752,             75.733,             49.952,             92.093,             56.941,             71.936,             52.258,             46.245,             70.055,             98.033,             91.417,             94.823,             49.631,             67.413,             68.500,             73.295,             77.931,             95.676,             71.596,             97.651,             87.299,             69.731,             95.983,             68.970,             78.734,             71.726,             59.439,             86.083
       144,     94.241,     79.156,     68.532,             96.703,             79.534,             90.010,             44.685,             52.591,             55.193,             56.745,             69.116,             90.831,             58.697,             92.750,             75.733,             49.952,             92.098,             56.939,             71.955,             52.283,             46.245,             70.055,             98.041,             91.418,             94.829,             49.636,             67.410,             68.500,             73.295,             77.931,             95.679,             71.599,             97.652,             87.299,             69.731,             95.987,             68.949,             78.748,             71.747,             59.439,             86.083
       145,     94.252,     79.159,     68.537,             96.717,             79.536,             90.020,             44.693,             52.594,             55.190,             56.744,             69.115,             90.838,             58.699,             92.747,             75.733,             49.952,             92.104,             56.937,             71.975,             52.310,             46.245,             70.055,             98.050,             91.418,             94.834,             49.641,             67.406,             68.500,             73.295,             77.931,             95.683,             71.602,             97.652,             87.299,             69.731,             95.991,             68.928,             78.764,             71.770,             59.439,             86.083
       146,     94.263,     79.161,     68.541,             96.730,             79.539,             90.030,             44.700,             52.596,             55.188,             56.744,             69.114,             90.844,             58.701,             92.745,             75.733,             49.952,             92.109,             56.934,             71.994,             52.335,             46.245,             70.055,             98.058,             91.419,             94.840,             49.645,             67.402,             68.500,             73.295,             77.931,             95.686,             71.605,             97.652,             87.299,             69.731,             95.994,             68.906,             78.778,             71.791,             59.439,             86.083
       147,     94.273,     79.163,     68.545,             96.743,             79.540,             90.039,             44.706,             52.598,             55.186,             56.743,             69.112,             90.849,             58.702,             92.743,             75.733,             49.952,             92.113,             56.931,             72.012,             52.360,             46.245,             70.055,             98.066,             91.419,             94.845,             49.649,             67.398,             68.500,             73.295,             77.931,             95.689,             71.608,             97.652,             87.299,             69.731,             95.997,             68.883,             78.792,             71.812,             59.439,             86.083
       148,     94.283,     79.164,     68.549,             96.755,             79.542,             90.048,             44.711,             52.600,             55.183,             56.742,             69.111,             90.855,             58.704,             92.741,             75.733,             49.952,             92.118,             56.926,             72.030,             52.386,             46.245,             70.055,             98.074,             91.419,             94.850,             49.651,             67.394,             68.500,             73.295,             77.931,             95.692,             71.610,             97.652,             87.299,             69.731,             96.001,             68.860,             78.805,             71.834,             59.439,             86.083
       149,     94.292,     79.166,     68.553,             96.768,             79.543,             90.057,             44.717,             52.602,             55.181,             56.742,             69.110,             90.860,             58.704,             92.738,             75.732,             49.952,             92.123,             56.922,             72.048,             52.411,             46.245,             70.055,             98.082,             91.419,             94.854,             49.654,             67.390,             68.500,             73.295,             77.931,             95.695,             71.612,             97.652,             87.299,             69.731,             96.004,             68.837,             78.819,             71.856,             59.439,             86.083


==> data/trimap/dilation_cat.csv <==
 tri_width,     global,    average,        iou,           flat iou,   construction iou,         object iou,         nature iou,            sky iou,          human iou,        vehicle iou,           flat acc,   construction acc,         object acc,         nature acc,            sky acc,          human acc,        vehicle acc
        -1,     96.432,     92.238,     86.265,             98.222,             90.742,             62.250,             91.416,             92.593,             77.583,             91.046,             99.299,             94.551,             74.091,             95.853,             97.652,             88.923,             95.298
         1,     66.312,     66.597,     49.567,             66.597,             47.214,             38.478,             49.687,             57.111,             41.895,             45.989,             80.338,             63.965,             50.299,             68.778,             75.885,             61.758,             65.159
         2,     70.173,     70.397,     53.988,             70.550,             51.224,             43.407,             54.031,             61.859,             46.131,             50.713,             83.253,             67.541,             55.163,             72.375,             79.631,             65.559,             69.259
         3,     73.589,     73.732,     58.113,             73.978,             55.183,             47.442,             58.242,             66.309,             50.480,             55.154,             85.620,             70.805,             59.097,             75.618,             82.868,             69.250,             72.864
         4,     76.216,     76.242,     61.382,             76.666,             58.514,             50.480,             61.641,             69.771,             53.919,             58.681,             87.427,             73.478,             61.983,             78.071,             85.215,             72.002,             75.521
         5,     78.551,     78.467,     64.404,             78.995,             61.677,             52.878,             64.891,             72.940,             57.404,             62.041,             88.932,             75.905,             64.225,             80.317,             87.244,             74.704,             77.940
         6,     80.265,     80.055,     66.635,             80.770,             64.139,             54.648,             67.319,             75.173,             59.849,             64.545,             90.050,             77.757,             65.854,             81.924,             88.602,             76.545,             79.650
         7,     81.679,     81.345,     68.496,             82.248,             66.252,             56.002,             69.377,             76.990,             61.913,             66.692,             90.955,             79.304,             67.097,             83.245,             89.673,             78.069,             81.071
         8,     82.950,     82.497,     70.197,             83.558,             68.213,             57.101,             71.304,             78.637,             63.864,             68.701,             91.737,             80.700,             68.110,             84.453,             90.625,             79.486,             82.368
         9,     84.017,     83.451,     71.632,             84.669,             69.892,             57.983,             72.930,             79.985,             65.517,             70.450,             92.389,             81.869,             68.925,             85.450,             91.387,             80.668,             83.474
        10,     84.937,     84.262,     72.873,             85.630,             71.378,             58.701,             74.364,             81.147,             66.910,             71.978,             92.940,             82.885,             69.590,             86.316,             92.027,             81.649,             84.424
        11,     85.675,     84.898,     73.861,             86.427,             72.590,             59.266,             75.500,             82.052,             67.973,             73.216,             93.391,             83.702,             70.113,             86.991,             92.516,             82.388,             85.183
        12,     86.323,     85.449,     74.729,             87.132,             73.667,             59.741,             76.502,             82.841,             68.900,             74.318,             93.782,             84.419,             70.553,             87.581,             92.936,             83.026,             85.851
        13,     86.970,     86.001,     75.606,             87.814,             74.745,             60.166,             77.533,             83.640,             69.891,             75.455,             94.156,             85.125,             70.954,             88.181,             93.353,             83.704,             86.536
        14,     87.490,     86.435,     76.303,             88.382,             75.625,             60.507,             78.351,             84.271,             70.621,             76.365,             94.464,             85.697,             71.276,             88.653,             93.678,             84.200,             87.078
        15,     87.979,     86.840,     76.959,             88.908,             76.460,             60.806,             79.132,             84.869,             71.310,             77.229,             94.746,             86.231,             71.564,             89.102,             93.981,             84.666,             87.590
        16,     88.388,     87.173,     77.502,             89.362,             77.164,             61.056,             79.773,             85.358,             71.853,             77.949,             94.988,             86.677,             71.807,             89.467,             94.225,             85.031,             88.014
        17,     88.789,     87.499,     78.038,             89.796,             77.856,             61.285,             80.411,             85.844,             72.403,             78.670,             95.218,             87.111,             72.035,             89.828,             94.466,             85.400,             88.436
        18,     89.136,     87.776,     78.495,             90.178,             78.459,             61.478,             80.958,             86.258,             72.850,             79.286,             95.418,             87.486,             72.231,             90.135,             94.668,             85.696,             88.795
        19,     89.466,     88.038,     78.931,             90.540,             79.034,             61.650,             81.480,             86.651,             73.281,             79.882,             95.608,             87.841,             72.409,             90.426,             94.858,             85.980,             89.142
        20,     89.771,     88.278,     79.333,             90.874,             79.571,             61.801,             81.968,             87.017,             73.667,             80.432,             95.781,             88.171,             72.568,             90.698,             95.034,             86.234,             89.460
        21,     90.035,     88.481,     79.674,             91.168,             80.035,             61.931,             82.379,             87.325,             73.978,             80.904,             95.933,             88.454,             72.706,             90.925,             95.179,             86.438,             89.732
        22,     90.301,     88.687,     80.022,             91.457,             80.505,             62.053,             82.803,             87.641,             74.305,             81.390,             96.082,             88.739,             72.839,             91.159,             95.327,             86.651,             90.011
        23,     90.532,     88.862,     80.319,             91.715,             80.914,             62.156,             83.165,             87.908,             74.568,             81.807,             96.214,             88.987,             72.952,             91.358,             95.451,             86.822,             90.249
        24,     90.748,     89.024,     80.595,             91.955,             81.298,             62.246,             83.503,             88.158,             74.810,             82.198,             96.337,             89.218,             73.053,             91.543,             95.565,             86.979,             90.473
        25,     90.967,     89.188,     80.877,             92.195,             81.688,             62.324,             83.854,             88.414,             75.061,             82.601,             96.460,             89.451,             73.145,             91.733,             95.682,             87.143,             90.703
        26,     91.160,     89.330,     81.120,             92.410,             82.030,             62.392,             84.156,             88.636,             75.268,             82.951,             96.569,             89.656,             73.226,             91.897,             95.782,             87.276,             90.902
        27,     91.344,     89.464,     81.352,             92.613,             82.359,             62.452,             84.446,             88.849,             75.458,             83.284,             96.672,             89.851,             73.300,             92.055,             95.878,             87.400,             91.091
        28,     91.510,     89.583,     81.558,             92.799,             82.656,             62.505,             84.705,             89.039,             75.621,             83.584,             96.766,             90.027,             73.365,             92.195,             95.964,             87.506,             91.261
        29,     91.672,     89.700,     81.760,             92.979,             82.947,             62.551,             84.960,             89.228,             75.779,             83.878,             96.857,             90.199,             73.425,             92.333,             96.051,             87.608,             91.427
        30,     91.827,     89.810,     81.952,             93.150,             83.224,             62.594,             85.203,             89.407,             75.927,             84.158,             96.943,             90.361,             73.480,             92.464,             96.132,             87.703,             91.587
        31,     91.967,     89.909,     82.124,             93.308,             83.476,             62.633,             85.420,             89.567,             76.053,             84.410,             97.022,             90.509,             73.531,             92.581,             96.205,             87.784,             91.729
        32,     92.109,     90.009,     82.298,             93.464,             83.731,             62.669,             85.645,             89.730,             76.182,             84.667,             97.100,             90.657,             73.579,             92.702,             96.278,             87.869,             91.874
        33,     92.239,     90.098,     82.455,             93.609,             83.963,             62.700,             85.846,             89.876,             76.294,             84.900,             97.173,             90.792,             73.623,             92.810,             96.344,             87.942,             92.005
        34,     92.366,     90.186,     82.609,             93.749,             84.191,             62.727,             86.045,             90.020,             76.402,             85.129,             97.243,             90.924,             73.664,             92.917,             96.408,             88.013,             92.134
        35,     92.486,     90.268,     82.752,             93.881,             84.405,             62.750,             86.232,             90.153,             76.499,             85.343,             97.308,             91.048,             73.701,             93.017,             96.468,             88.077,             92.255
        36,     92.593,     90.340,     82.879,             94.002,             84.598,             62.768,             86.397,             90.271,             76.581,             85.534,             97.368,             91.158,             73.733,             93.105,             96.521,             88.131,             92.362
        37,     92.704,     90.414,     83.010,             94.125,             84.797,             62.783,             86.572,             90.394,             76.666,             85.732,             97.429,             91.272,             73.763,             93.199,             96.575,             88.189,             92.474
        38,     92.804,     90.480,     83.126,             94.236,             84.975,             62.794,             86.725,             90.503,             76.737,             85.909,             97.483,             91.374,             73.789,             93.281,             96.623,             88.237,             92.573
        39,     92.907,     90.548,     83.246,             94.349,             85.160,             62.803,             86.888,             90.617,             76.812,             86.092,             97.539,             91.480,             73.814,             93.368,             96.673,             88.287,             92.676
        40,     93.001,     90.609,     83.354,             94.453,             85.329,             62.811,             87.034,             90.718,             76.875,             86.257,             97.590,             91.576,             73.836,             93.446,             96.717,             88.330,             92.768
        41,     93.090,     90.666,     83.455,             94.552,             85.487,             62.817,             87.169,             90.813,             76.933,             86.413,             97.638,             91.666,             73.856,             93.518,             96.758,             88.369,             92.855
        42,     93.178,     90.722,     83.555,             94.649,             85.645,             62.822,             87.307,             90.908,             76.988,             86.566,             97.685,             91.756,             73.875,             93.592,             96.799,             88.407,             92.941
        43,     93.262,     90.775,     83.649,             94.741,             85.794,             62.827,             87.436,             90.997,             77.037,             86.711,             97.730,             91.841,             73.891,             93.660,             96.837,             88.441,             93.022
        44,     93.345,     90.827,     83.742,             94.832,             85.942,             62.829,             87.566,             91.086,             77.086,             86.855,             97.774,             91.925,             73.907,             93.729,             96.875,             88.474,             93.102
        45,     93.422,     90.875,     83.828,             94.917,             86.081,             62.830,             87.685,             91.169,             77.129,             86.988,             97.815,             92.003,             73.920,             93.793,             96.910,             88.504,             93.176
        46,     93.495,     90.919,     83.908,             94.998,             86.210,             62.830,             87.797,             91.245,             77.166,             87.113,             97.854,             92.077,             73.933,             93.853,             96.943,             88.530,             93.246
        47,     93.567,     90.963,     83.988,             95.077,             86.339,             62.829,             87.907,             91.321,             77.203,             87.237,             97.892,             92.149,             73.945,             93.912,             96.975,             88.556,             93.315
        48,     93.636,     91.005,     84.062,             95.153,             86.460,             62.828,             88.012,             91.391,             77.237,             87.354,             97.928,             92.218,             73.956,             93.967,             97.005,             88.579,             93.380
        49,     93.704,     91.046,     84.136,             95.227,             86.581,             62.827,             88.117,             91.462,             77.270,             87.470,             97.963,             92.286,             73.966,             94.023,             97.034,             88.601,             93.444
        50,     93.769,     91.085,     84.207,             95.300,             86.697,             62.826,             88.218,             91.529,             77.301,             87.582,             97.998,             92.352,             73.976,             94.077,             97.062,             88.622,             93.507
        51,     93.834,     91.123,     84.277,             95.371,             86.810,             62.823,             88.316,             91.594,             77.330,             87.693,             98.032,             92.416,             73.985,             94.130,             97.090,             88.643,             93.568
        52,     93.894,     91.159,     84.341,             95.438,             86.916,             62.821,             88.407,             91.653,             77.356,             87.794,             98.063,             92.476,             73.993,             94.178,             97.115,             88.661,             93.624
        53,     93.952,     91.192,     84.401,             95.501,             87.016,             62.819,             88.493,             91.709,             77.379,             87.891,             98.093,             92.532,             74.000,             94.224,             97.139,             88.677,             93.678
        54,     94.008,     91.225,     84.461,             95.564,             87.116,             62.816,             88.579,             91.765,             77.402,             87.986,             98.123,             92.589,             74.006,             94.270,             97.162,             88.693,             93.731
        55,     94.063,     91.256,     84.518,             95.624,             87.211,             62.813,             88.661,             91.816,             77.423,             88.077,             98.151,             92.642,             74.013,             94.314,             97.184,             88.709,             93.781
        56,     94.118,     91.288,     84.576,             95.684,             87.308,             62.810,             88.744,             91.869,             77.445,             88.169,             98.179,             92.696,             74.018,             94.359,             97.206,             88.724,             93.831
        57,     94.169,     91.317,     84.628,             95.741,             87.397,             62.807,             88.820,             91.916,             77.464,             88.253,             98.205,             92.746,             74.023,             94.399,             97.226,             88.738,             93.877
        58,     94.220,     91.345,     84.680,             95.797,             87.486,             62.803,             88.896,             91.962,             77.482,             88.337,             98.232,             92.796,             74.028,             94.440,             97.246,             88.751,             93.923
        59,     94.268,     91.372,     84.729,             95.850,             87.569,             62.800,             88.966,             92.005,             77.498,             88.415,             98.256,             92.843,             74.032,             94.479,             97.265,             88.763,             93.966
        60,     94.315,     91.398,     84.777,             95.902,             87.651,             62.796,             89.036,             92.048,             77.513,             88.492,             98.280,             92.888,             74.036,             94.516,             97.283,             88.775,             94.008
        61,     94.362,     91.424,     84.824,             95.955,             87.732,             62.792,             89.106,             92.089,             77.527,             88.568,             98.305,             92.934,             74.039,             94.554,             97.300,             88.786,             94.050
        62,     94.407,     91.448,     84.868,             96.004,             87.808,             62.787,             89.171,             92.128,             77.540,             88.639,             98.328,             92.976,             74.042,             94.589,             97.317,             88.796,             94.088
        63,     94.450,     91.472,     84.911,             96.052,             87.883,             62.783,             89.235,             92.166,             77.552,             88.709,             98.350,             93.018,             74.046,             94.624,             97.333,             88.805,             94.126
        64,     94.492,     91.494,     84.953,             96.099,             87.956,             62.779,             89.297,             92.201,             77.563,             88.776,             98.371,             93.058,             74.049,             94.658,             97.348,             88.813,             94.163
        65,     94.534,     91.517,     84.994,             96.145,             88.027,             62.775,             89.358,             92.236,             77.573,             88.843,             98.392,             93.098,             74.052,             94.691,             97.363,             88.822,             94.198
        66,     94.574,     91.538,     85.033,             96.189,             88.095,             62.771,             89.416,             92.269,             77.583,             88.905,             98.412,             93.136,             74.055,             94.723,             97.377,             88.829,             94.232
        67,     94.612,     91.558,     85.069,             96.231,             88.161,             62.768,             89.471,             92.299,             77.591,             88.965,             98.432,             93.172,             74.058,             94.753,             97.390,             88.835,             94.265
        68,     94.651,     91.578,     85.106,             96.273,             88.227,             62.764,             89.527,             92.330,             77.599,             89.026,             98.451,             93.209,             74.062,             94.784,             97.403,             88.842,             94.298
        69,     94.688,     91.598,     85.142,             96.315,             88.290,             62.759,             89.581,             92.358,             77.606,             89.084,             98.470,             93.244,             74.064,             94.813,             97.416,             88.848,             94.329
        70,     94.724,     91.616,     85.175,             96.354,             88.350,             62.755,             89.632,             92.385,             77.613,             89.140,             98.487,             93.277,             74.067,             94.841,             97.427,             88.853,             94.359
        71,     94.759,     91.634,     85.208,             96.393,             88.410,             62.749,             89.683,             92.411,             77.619,             89.194,             98.505,             93.310,             74.069,             94.869,             97.439,             88.858,             94.388
        72,     94.793,     91.651,     85.239,             96.430,             88.466,             62.744,             89.730,             92.435,             77.624,             89.245,             98.522,             93.341,             74.070,             94.895,             97.449,             88.863,             94.415
        73,     94.828,     91.668,     85.271,             96.469,             88.525,             62.737,             89.780,             92.460,             77.630,             89.299,             98.539,             93.373,             74.072,             94.923,             97.460,             88.868,             94.444
        74,     94.861,     91.685,     85.301,             96.506,             88.580,             62.731,             89.827,             92.483,             77.634,             89.348,             98.556,             93.403,             74.074,             94.948,             97.471,             88.872,             94.471
        75,     94.893,     91.701,     85.330,             96.541,             88.634,             62.725,             89.872,             92.505,             77.639,             89.397,             98.571,             93.432,             74.075,             94.974,             97.480,             88.876,             94.497
        76,     94.923,     91.716,     85.358,             96.575,             88.685,             62.719,             89.915,             92.525,             77.642,             89.442,             98.587,             93.460,             74.076,             94.997,             97.489,             88.879,             94.521
        77,     94.954,     91.730,     85.384,             96.609,             88.735,             62.713,             89.957,             92.545,             77.646,             89.487,             98.602,             93.488,             74.078,             95.021,             97.498,             88.883,             94.545
        78,     94.984,     91.745,     85.411,             96.642,             88.785,             62.706,             89.999,             92.564,             77.649,             89.532,             98.616,             93.515,             74.079,             95.044,             97.507,             88.886,             94.568
        79,     95.012,     91.759,     85.435,             96.673,             88.831,             62.700,             90.037,             92.581,             77.652,             89.573,             98.630,             93.540,             74.080,             95.066,             97.514,             88.889,             94.590
        80,     95.040,     91.772,     85.460,             96.705,             88.878,             62.694,             90.077,             92.598,             77.655,             89.614,             98.644,             93.566,             74.081,             95.087,             97.522,             88.892,             94.612
        81,     95.068,     91.785,     85.484,             96.736,             88.924,             62.688,             90.115,             92.615,             77.657,             89.655,             98.658,             93.590,             74.082,             95.109,             97.530,             88.895,             94.634
        82,     95.095,     91.798,     85.507,             96.766,             88.968,             62.681,             90.151,             92.630,             77.659,             89.694,             98.671,             93.614,             74.083,             95.129,             97.536,             88.897,             94.654
        83,     95.122,     91.810,     85.529,             96.795,             89.012,             62.675,             90.188,             92.644,             77.660,             89.732,             98.684,             93.638,             74.084,             95.149,             97.543,             88.900,             94.675
        84,     95.147,     91.822,     85.550,             96.823,             89.053,             62.669,             90.222,             92.657,             77.661,             89.768,             98.697,             93.661,             74.085,             95.168,             97.549,             88.902,             94.694
        85,     95.174,     91.834,     85.572,             96.853,             89.096,             62.663,             90.257,             92.669,             77.663,             89.805,             98.710,             93.684,             74.085,             95.188,             97.555,             88.904,             94.713
        86,     95.198,     91.845,     85.592,             96.879,             89.135,             62.657,             90.289,             92.681,             77.663,             89.839,             98.722,             93.705,             74.086,             95.205,             97.561,             88.906,             94.731
        87,     95.223,     91.856,     85.612,             96.907,             89.175,             62.650,             90.321,             92.691,             77.664,             89.874,             98.734,             93.727,             74.087,             95.223,             97.566,             88.908,             94.749
        88,     95.246,     91.867,     85.631,             96.933,             89.213,             62.644,             90.352,             92.701,             77.664,             89.907,             98.745,             93.747,             74.087,             95.241,             97.571,             88.909,             94.766
        89,     95.269,     91.877,     85.649,             96.958,             89.249,             62.639,             90.382,             92.711,             77.664,             89.938,             98.756,             93.767,             74.088,             95.257,             97.576,             88.911,             94.782
        90,     95.293,     91.887,     85.667,             96.984,             89.287,             62.633,             90.412,             92.720,             77.665,             89.971,             98.768,             93.787,             74.089,             95.274,             97.581,             88.912,             94.799
        91,     95.315,     91.897,     85.684,             97.008,             89.322,             62.627,             90.441,             92.728,             77.664,             90.001,             98.778,             93.806,             74.089,             95.290,             97.585,             88.913,             94.815
        92,     95.336,     91.906,     85.701,             97.032,             89.357,             62.620,             90.469,             92.736,             77.664,             90.030,             98.789,             93.825,             74.089,             95.305,             97.589,             88.914,             94.830
        93,     95.358,     91.915,     85.717,             97.056,             89.391,             62.614,             90.496,             92.743,             77.663,             90.059,             98.799,             93.844,             74.090,             95.321,             97.593,             88.915,             94.845
        94,     95.379,     91.924,     85.733,             97.079,             89.424,             62.607,             90.522,             92.749,             77.662,             90.088,             98.809,             93.861,             74.090,             95.335,             97.597,             88.916,             94.859
        95,     95.400,     91.933,     85.749,             97.102,             89.456,             62.601,             90.548,             92.756,             77.660,             90.116,             98.819,             93.879,             74.090,             95.350,             97.600,             88.917,             94.874
        96,     95.420,     91.941,     85.763,             97.124,             89.487,             62.595,             90.573,             92.761,             77.659,             90.142,             98.829,             93.896,             74.090,             95.363,             97.603,             88.918,             94.887
        97,     95.439,     91.949,     85.777,             97.146,             89.518,             62.589,             90.598,             92.766,             77.658,             90.168,             98.839,             93.912,             74.090,             95.377,             97.607,             88.918,             94.901
        98,     95.459,     91.957,     85.791,             97.167,             89.548,             62.582,             90.622,             92.771,             77.656,             90.194,             98.848,             93.929,             74.090,             95.391,             97.609,             88.919,             94.914
        99,     95.478,     91.965,     85.805,             97.189,             89.578,             62.576,             90.645,             92.775,             77.655,             90.219,             98.857,             93.944,             74.091,             95.403,             97.612,             88.919,             94.927
       100,     95.497,     91.973,     85.819,             97.210,             89.607,             62.569,             90.668,             92.779,             77.653,             90.244,             98.867,             93.960,             74.091,             95.416,             97.615,             88.920,             94.940
       101,     95.515,     91.980,     85.831,             97.229,             89.634,             62.563,             90.690,             92.782,             77.651,             90.267,             98.875,             93.974,             74.091,             95.428,             97.617,             88.920,             94.952
       102,     95.534,     91.987,     85.843,             97.250,             89.661,             62.556,             90.712,             92.785,             77.650,             90.291,             98.884,             93.989,             74.091,             95.441,             97.619,             88.920,             94.964
       103,     95.551,     91.994,     85.855,             97.269,             89.687,             62.549,             90.733,             92.787,             77.648,             90.313,             98.892,             94.003,             74.091,             95.452,             97.622,             88.921,             94.976
       104,     95.568,     92.000,     85.866,             97.288,             89.713,             62.541,             90.753,             92.790,             77.646,             90.335,             98.901,             94.016,             74.091,             95.463,             97.624,             88.921,             94.987
       105,     95.585,     92.007,     85.878,             97.307,             89.738,             62.534,             90.773,             92.792,             77.643,             90.357,             98.909,             94.029,             74.091,             95.474,             97.625,             88.921,             94.999
       106,     95.602,     92.013,     85.888,             97.325,             89.762,             62.526,             90.791,             92.794,             77.641,             90.378,             98.917,             94.042,             74.091,             95.485,             97.627,             88.922,             95.009
       107,     95.618,     92.019,     85.899,             97.343,             89.786,             62.519,             90.810,             92.795,             77.639,             90.399,             98.925,             94.054,             74.091,             95.495,             97.629,             88.922,             95.020
       108,     95.634,     92.025,     85.909,             97.361,             89.809,             62.512,             90.829,             92.797,             77.637,             90.419,             98.932,             94.067,             74.091,             95.505,             97.631,             88.922,             95.030
       109,     95.650,     92.031,     85.919,             97.378,             89.831,             62.506,             90.846,             92.798,             77.635,             90.438,             98.940,             94.078,             74.091,             95.515,             97.632,             88.922,             95.040
       110,     95.665,     92.037,     85.928,             97.395,             89.854,             62.499,             90.863,             92.798,             77.633,             90.457,             98.947,             94.090,             74.091,             95.525,             97.633,             88.922,             95.049
       111,     95.681,     92.042,     85.938,             97.412,             89.875,             62.492,             90.880,             92.799,             77.631,             90.476,             98.955,             94.102,             74.091,             95.534,             97.635,             88.922,             95.059
       112,     95.696,     92.048,     85.947,             97.429,             89.896,             62.486,             90.897,             92.800,             77.628,             90.494,             98.962,             94.113,             74.091,             95.543,             97.636,             88.922,             95.068
       113,     95.711,     92.053,     85.956,             97.445,             89.917,             62.479,             90.913,             92.800,             77.626,             90.512,             98.969,             94.124,             74.091,             95.552,             97.637,             88.923,             95.077
       114,     95.725,     92.058,     85.965,             97.461,             89.937,             62.472,             90.928,             92.800,             77.624,             90.529,             98.976,             94.134,             74.091,             95.561,             97.638,             88.923,             95.086
       115,     95.740,     92.063,     85.973,             97.477,             89.957,             62.466,             90.943,             92.800,             77.622,             90.546,             98.983,             94.145,             74.091,             95.569,             97.639,             88.923,             95.095
       116,     95.754,     92.068,     85.981,             97.493,             89.977,             62.459,             90.958,             92.800,             77.620,             90.562,             98.989,             94.155,             74.091,             95.578,             97.640,             88.923,             95.103
       117,     95.767,     92.073,     85.989,             97.508,             89.995,             62.453,             90.972,             92.800,             77.618,             90.578,             98.996,             94.165,             74.091,             95.585,             97.641,             88.923,             95.111
       118,     95.781,     92.078,     85.997,             97.523,             90.014,             62.447,             90.986,             92.799,             77.616,             90.593,             99.002,             94.174,             74.091,             95.593,             97.642,             88.923,             95.118
       119,     95.794,     92.082,     86.005,             97.537,             90.032,             62.442,             91.000,             92.799,             77.614,             90.609,             99.009,             94.184,             74.091,             95.601,             97.643,             88.923,             95.126
       120,     95.807,     92.087,     86.012,             97.552,             90.050,             62.438,             91.013,             92.798,             77.612,             90.623,             99.015,             94.193,             74.091,             95.608,             97.644,             88.923,             95.134
       121,     95.820,     92.091,     86.020,             97.566,             90.067,             62.434,             91.025,             92.797,             77.610,             90.637,             99.021,             94.203,             74.091,             95.615,             97.644,             88.923,             95.141
       122,     95.833,     92.095,     86.027,             97.580,             90.084,             62.430,             91.038,             92.796,             77.608,             90.651,             99.027,             94.212,             74.091,             95.622,             97.645,             88.923,             95.147
       123,     95.845,     92.099,     86.034,             97.593,             90.101,             62.427,             91.050,             92.796,             77.607,             90.664,             99.033,             94.221,             74.091,             95.629,             97.646,             88.923,             95.154
       124,     95.858,     92.104,     86.041,             97.607,             90.118,             62.423,             91.062,             92.795,             77.605,             90.678,             99.039,             94.230,             74.091,             95.636,             97.646,             88.923,             95.161
       125,     95.870,     92.107,     86.048,             97.620,             90.134,             62.420,             91.073,             92.794,             77.603,             90.690,             99.044,             94.238,             74.091,             95.642,             97.647,             88.923,             95.167
       126,     95.882,     92.111,     86.054,             97.633,             90.150,             62.417,             91.084,             92.793,             77.601,             90.702,             99.050,             94.247,             74.091,             95.649,             97.647,             88.923,             95.173
       127,     95.893,     92.115,     86.061,             97.646,             90.165,             62.414,             91.095,             92.792,             77.600,             90.714,             99.055,             94.255,             74.091,             95.655,             97.648,             88.923,             95.179
       128,     95.905,     92.119,     86.067,             97.658,             90.180,             62.411,             91.106,             92.791,             77.598,             90.726,             99.060,             94.263,             74.091,             95.661,             97.648,             88.923,             95.184
       129,     95.917,     92.122,     86.073,             97.671,             90.195,             62.408,             91.116,             92.790,             77.597,             90.737,             99.066,             94.271,             74.091,             95.667,             97.649,             88.923,             95.190
       130,     95.928,     92.126,     86.080,             97.683,             90.209,             62.405,             91.126,             92.789,             77.596,             90.748,             99.071,             94.279,             74.091,             95.672,             97.649,             88.923,             95.196
       131,     95.939,     92.129,     86.085,             97.695,             90.223,             62.403,             91.136,             92.788,             77.595,             90.759,             99.076,             94.286,             74.091,             95.678,             97.649,             88.923,             95.201
       132,     95.949,     92.132,     86.091,             97.707,             90.237,             62.400,             91.145,             92.786,             77.594,             90.769,             99.081,             94.293,             74.091,             95.683,             97.650,             88.923,             95.206
       133,     95.960,     92.136,     86.097,             97.718,             90.250,             62.398,             91.154,             92.785,             77.593,             90.779,             99.086,             94.301,             74.091,             95.688,             97.650,             88.923,             95.211
       134,     95.971,     92.139,     86.102,             97.730,             90.263,             62.395,             91.163,             92.783,             77.592,             90.789,             99.091,             94.308,             74.091,             95.693,             97.650,             88.923,             95.215
       135,     95.981,     92.142,     86.107,             97.741,             90.276,             62.393,             91.171,             92.782,             77.592,             90.798,             99.096,             94.314,             74.091,             95.698,             97.650,             88.923,             95.220
       136,     95.991,     92.145,     86.113,             97.752,             90.289,             62.391,             91.180,             92.780,             77.591,             90.807,             99.100,             94.321,             74.091,             95.703,             97.651,             88.923,             95.224
       137,     96.001,     92.147,     86.118,             97.762,             90.301,             62.388,             91.188,             92.778,             77.590,             90.816,             99.105,             94.327,             74.091,             95.708,             97.651,             88.923,             95.228
       138,     96.011,     92.150,     86.122,             97.773,             90.313,             62.386,             91.195,             92.776,             77.590,             90.824,             99.109,             94.334,             74.091,             95.712,             97.651,             88.923,             95.232
       139,     96.020,     92.153,     86.127,             97.783,             90.324,             62.384,             91.203,             92.774,             77.589,             90.833,             99.114,             94.340,             74.091,             95.717,             97.651,             88.923,             95.236
       140,     96.030,     92.156,     86.132,             97.794,             90.335,             62.381,             91.210,             92.772,             77.589,             90.840,             99.118,             94.346,             74.091,             95.721,             97.651,             88.923,             95.239
       141,     96.039,     92.158,     86.136,             97.804,             90.346,             62.379,             91.217,             92.770,             77.589,             90.848,             99.122,             94.352,             74.091,             95.725,             97.651,             88.923,             95.243
       142,     96.048,     92.161,     86.140,             97.814,             90.357,             62.376,             91.224,             92.767,             77.588,             90.856,             99.127,             94.357,             74.091,             95.729,             97.651,             88.923,             95.246
       143,     96.057,     92.163,     86.144,             97.823,             90.367,             62.373,             91.231,             92.765,             77.588,             90.863,             99.131,             94.363,             74.091,             95.733,             97.651,             88.923,             95.250
       144,     96.066,     92.165,     86.148,             97.833,             90.377,             62.371,             91.237,             92.763,             77.588,             90.870,             99.135,             94.368,             74.091,             95.736,             97.652,             88.923,             95.253
       145,     96.075,     92.168,     86.152,             97.843,             90.387,             62.368,             91.243,             92.760,             77.588,             90.877,             99.139,             94.373,             74.091,             95.740,             97.652,             88.923,             95.256
       146,     96.083,     92.170,     86.156,             97.852,             90.397,             62.366,             91.249,             92.758,             77.588,             90.884,             99.143,             94.378,             74.091,             95.743,             97.652,             88.923,             95.259
       147,     96.092,     92.172,     86.160,             97.861,             90.406,             62.364,             91.255,             92.755,             77.588,             90.891,             99.147,             94.383,             74.091,             95.747,             97.652,             88.923,             95.262
       148,     96.100,     92.174,     86.163,             97.870,             90.415,             62.361,             91.261,             92.753,             77.588,             90.897,             99.151,             94.388,             74.091,             95.750,             97.652,             88.923,             95.265
       149,     96.108,     92.176,     86.167,             97.879,             90.424,             62.359,             91.266,             92.750,             77.587,             90.903,             99.154,             94.392,             74.091,             95.753,             97.652,             88.923,             95.268


==> data/trimap/frrnd_halfres_no_coarse.csv <==
 tri_width,     global,    average,        iou,           road iou,       sidewalk iou,       building iou,           wall iou,          fence iou,           pole iou,  traffic light iou,   traffic sign iou,     vegetation iou,        terrain iou,            sky iou,         person iou,          rider iou,            car iou,          truck iou,            bus iou,          train iou,     motorcycle iou,        bicycle iou,           road acc,       sidewalk acc,       building acc,           wall acc,          fence acc,           pole acc,  traffic light acc,   traffic sign acc,     vegetation acc,        terrain acc,            sky acc,         person acc,          rider acc,            car acc,          truck acc,            bus acc,          train acc,     motorcycle acc,        bicycle acc
        -1,     95.452,     83.448,     73.755,             97.639,             82.451,             91.799,             47.743,             55.166,             64.724,             68.703,             77.187,             91.790,             59.476,             94.621,             79.510,             58.776,             93.587,             63.166,             81.505,             65.431,             53.382,             74.684,             98.559,             91.437,             95.788,             62.567,             73.090,             76.502,             80.327,             84.497,             96.132,             68.456,             97.412,             90.976,             72.325,             97.130,             75.229,             88.937,             79.994,             68.389,             87.771
         1,     67.430,     55.662,     40.274,             69.174,             44.592,             51.956,             21.594,             23.638,             46.968,             38.405,             42.713,             52.133,             31.171,             60.691,             45.562,             32.812,             55.264,             24.515,             35.026,             22.555,             25.493,             40.937,             81.810,             58.701,             69.346,             28.362,             47.996,             59.702,             54.881,             57.038,             69.875,             41.380,             75.333,             69.601,             47.459,             74.834,             34.608,             49.632,             35.569,             38.505,             62.952
         2,     71.621,     59.489,     44.452,             72.986,             50.102,             56.705,             24.295,             25.812,             52.820,             43.424,             48.545,             57.109,             34.344,             66.345,             50.574,             36.085,             61.080,             27.562,             39.212,             24.807,             28.016,             44.764,             84.417,             64.201,             73.476,             31.602,             50.831,             64.830,             59.484,             61.860,             73.951,             44.733,             79.696,             73.448,             50.723,             79.001,             38.379,             53.795,             38.097,             41.330,             66.433
         3,     74.905,     62.592,     48.002,             75.962,             54.548,             60.839,             26.589,             27.832,             56.798,             47.944,             53.402,             61.454,             37.037,             71.019,             55.087,             39.270,             65.732,             30.149,             42.628,             26.773,             30.546,             48.438,             86.360,             68.395,             76.745,             34.355,             53.182,             68.339,             63.432,             65.726,             77.243,             47.501,             83.045,             76.596,             53.805,             82.062,             41.564,             57.043,             40.165,             44.111,             69.582
         4,     77.248,     64.877,     50.678,             78.206,             57.891,             63.997,             28.514,             29.577,             59.419,             51.429,             57.027,             64.729,             39.198,             74.333,             58.360,             41.642,             69.075,             32.177,             45.277,             28.416,             32.455,             51.160,             87.748,             71.455,             79.138,             36.676,             55.067,             70.652,             66.369,             68.537,             79.582,             49.678,             85.287,             78.742,             56.039,             84.128,             44.109,             59.567,             41.929,             46.191,             71.777
         5,     79.253,     66.891,     53.087,             80.115,             60.804,             66.821,             30.224,             31.165,             61.176,             54.518,             60.174,             67.725,             41.080,             77.209,             61.450,             44.073,             72.018,             34.082,             47.630,             29.877,             34.557,             53.951,             88.917,             73.990,             81.158,             38.764,             56.687,             72.222,             68.911,             70.986,             81.641,             51.536,             87.157,             80.696,             58.315,             85.873,             46.494,             61.762,             43.402,             48.469,             73.951
         6,     80.695,     68.367,     54.865,             81.571,             62.965,             68.939,             31.657,             32.532,             62.398,             56.776,             62.458,             69.905,             42.527,             79.182,             63.569,             45.745,             74.129,             35.531,             49.487,             31.147,             36.031,             55.891,             89.760,             75.859,             82.630,             40.525,             58.016,             73.321,             70.745,             72.748,             83.092,             52.947,             88.405,             82.007,             59.869,             87.077,             48.338,             63.461,             44.706,             50.054,             75.408
         7,     81.877,     69.596,     56.358,             82.789,             64.761,             70.725,             32.899,             33.763,             63.235,             58.595,             64.327,             71.731,             43.745,             80.766,             65.330,             47.170,             75.881,             36.771,             51.098,             32.284,             37.357,             57.567,             90.452,             77.385,             83.829,             42.071,             59.162,             74.091,             72.203,             74.194,             84.279,             54.112,             89.391,             83.079,             61.195,             88.051,             49.941,             64.919,             45.873,             51.459,             76.641
         8,     82.941,     70.715,     57.727,             83.866,             66.355,             72.367,             34.021,             34.901,             63.811,             60.200,             65.966,             73.438,             44.820,             82.194,             66.978,             48.564,             77.468,             37.931,             52.599,             33.415,             38.713,             59.212,             91.062,             78.707,             84.894,             43.487,             60.178,             74.639,             73.473,             75.478,             85.369,             55.122,             90.276,             84.065,             62.502,             88.916,             51.456,             66.249,             47.002,             52.878,             77.826
         9,     83.842,     71.681,     58.913,             84.805,             67.767,             73.767,             35.020,             35.930,             64.223,             61.512,             67.344,             74.870,             45.758,             83.361,             68.380,             49.790,             78.824,             38.966,             53.930,             34.536,             39.917,             60.648,             91.586,             79.862,             85.780,             44.763,             61.067,             75.046,             74.507,             76.556,             86.271,             55.991,             90.993,             84.888,             63.660,             89.640,             52.808,             67.429,             48.128,             54.123,             78.840
        10,     84.621,     72.523,     59.949,             85.610,             68.942,             75.006,             35.910,             36.866,             64.515,             62.617,             68.496,             76.141,             46.571,             84.367,             69.566,             50.822,             79.986,             39.914,             55.134,             35.620,             41.034,             61.910,             92.029,             80.816,             86.547,             45.893,             61.858,             75.351,             75.372,             77.459,             87.060,             56.737,             91.602,             85.572,             64.643,             90.253,             54.030,             68.477,             49.245,             55.291,             79.707
        11,     85.251,     73.213,     60.796,             86.291,             69.918,             76.014,             36.701,             37.711,             64.729,             63.474,             69.420,             77.148,             47.271,             85.149,             70.479,             51.594,             80.920,             40.701,             56.169,             36.631,             41.910,             62.893,             92.396,             81.607,             87.165,             46.897,             62.552,             75.584,             76.038,             78.177,             87.679,             57.369,             92.073,             86.095,             65.378,             90.737,             55.041,             69.375,             50.298,             56.206,             80.373
        12,     85.809,     73.828,     61.553,             86.898,             70.782,             76.912,             37.420,             38.495,             64.890,             64.191,             70.211,             78.040,             47.913,             85.833,             71.278,             52.270,             81.743,             41.414,             57.132,             37.588,             42.715,             63.773,             92.721,             82.304,             87.708,             47.816,             63.186,             75.766,             76.596,             78.790,             88.222,             57.941,             92.481,             86.547,             66.025,             91.161,             55.954,             70.212,             51.291,             57.049,             80.961
        13,     86.375,     74.457,     62.328,             87.496,             71.674,             77.818,             38.116,             39.256,             64.999,             64.863,             70.943,             78.961,             48.577,             86.526,             72.135,             53.033,             82.580,             42.154,             58.119,             38.588,             43.647,             64.752,             93.043,             83.006,             88.246,             48.724,             63.798,             75.907,             77.120,             79.362,             88.776,             58.529,             92.890,             87.024,             66.762,             91.587,             56.879,             71.071,             52.315,             58.035,             81.606
        14,     86.833,     74.969,     62.958,             87.994,             72.381,             78.560,             38.735,             39.937,             65.082,             65.376,             71.539,             79.695,             49.133,             87.074,             72.775,             53.573,             83.248,             42.801,             58.975,             39.484,             44.354,             65.493,             93.307,             83.568,             88.684,             49.526,             64.323,             76.018,             77.520,             79.825,             89.214,             59.022,             93.211,             87.379,             67.286,             91.925,             57.675,             71.803,             53.238,             58.798,             82.087
        15,     87.266,     75.455,     63.557,             88.456,             73.035,             79.268,             39.312,             40.590,             65.143,             65.831,             72.070,             80.399,             49.656,             87.593,             73.384,             54.093,             83.877,             43.445,             59.802,             40.382,             45.042,             66.213,             93.551,             84.086,             89.095,             50.281,             64.822,             76.110,             77.873,             80.239,             89.630,             59.487,             93.514,             87.714,             67.793,             92.242,             58.454,             72.500,             54.160,             59.543,             82.548
        16,     87.632,     75.869,     64.068,             88.862,             73.598,             79.865,             39.832,             41.191,             65.194,             66.188,             72.517,             80.977,             50.116,             88.017,             73.869,             54.500,             84.405,             44.025,             60.538,             41.218,             45.593,             66.785,             93.762,             84.535,             89.441,             50.959,             65.264,             76.188,             78.154,             80.585,             89.971,             59.894,             93.760,             87.980,             68.188,             92.508,             59.137,             73.118,             55.022,             60.140,             82.914
        17,     87.995,     76.283,     64.579,             89.257,             74.162,             80.456,             40.319,             41.771,             65.225,             66.518,             72.938,             81.556,             50.575,             88.438,             74.364,             54.939,             84.929,             44.628,             61.271,             42.087,             46.189,             67.387,             93.970,             84.975,             89.779,             51.602,             65.689,             76.249,             78.414,             80.912,             90.311,             60.298,             94.002,             88.247,             68.616,             92.772,             59.831,             73.731,             55.915,             60.778,             83.296
        18,     88.309,     76.643,     65.022,             89.603,             74.642,             80.970,             40.735,             42.309,             65.249,             66.788,             73.294,             82.052,             50.979,             88.797,             74.771,             55.292,             85.379,             45.187,             61.936,             42.889,             46.674,             67.882,             94.149,             85.353,             90.072,             52.153,             66.075,             76.300,             78.630,             81.187,             90.600,             60.652,             94.207,             88.467,             68.960,             92.997,             60.472,             74.283,             56.749,             61.303,             83.609
        19,     88.612,     76.992,     65.452,             89.938,             75.122,             81.463,             41.121,             42.836,             65.263,             67.026,             73.627,             82.527,             51.377,             89.137,             75.167,             55.642,             85.812,             45.733,             62.580,             43.701,             47.155,             68.373,             94.324,             85.727,             90.351,             52.673,             66.450,             76.341,             78.823,             81.446,             90.875,             61.003,             94.400,             88.678,             69.301,             93.213,             61.101,             74.822,             57.591,             61.819,             83.919
        20,     88.894,     77.315,     65.851,             90.244,             75.546,             81.924,             41.472,             43.330,             65.273,             67.233,             73.926,             82.974,             51.728,             89.456,             75.523,             55.962,             86.212,             46.262,             63.200,             44.467,             47.604,             68.824,             94.484,             86.055,             90.611,             53.150,             66.797,             76.376,             78.990,             81.679,             91.134,             61.312,             94.581,             88.868,             69.611,             93.412,             61.702,             75.338,             58.378,             62.302,             84.202
        21,     89.138,     77.594,     66.195,             90.519,             75.916,             82.323,             41.781,             43.790,             65.284,             67.398,             74.186,             83.349,             52.035,             89.725,             75.815,             56.213,             86.557,             46.726,             63.757,             45.154,             47.986,             69.193,             94.627,             86.344,             90.834,             53.578,             67.114,             76.409,             79.122,             81.882,             91.350,             61.577,             94.732,             89.022,             69.855,             93.581,             62.228,             75.805,             59.084,             62.703,             84.433
        22,     89.387,     77.877,     66.547,             90.793,             76.298,             82.728,             42.072,             44.242,             65.290,             67.553,             74.436,             83.740,             52.342,             90.001,             76.121,             56.486,             86.910,             47.205,             64.318,             45.848,             48.415,             69.591,             94.772,             86.635,             91.059,             53.990,             67.427,             76.438,             79.247,             82.077,             91.575,             61.842,             94.886,             89.183,             70.121,             93.755,             62.763,             76.275,             59.791,             63.142,             84.679
        23,     89.603,     78.119,     66.849,             91.036,             76.621,             83.080,             42.322,             44.659,             65.294,             67.673,             74.653,             84.072,             52.605,             90.237,             76.370,             56.696,             87.214,             47.633,             64.824,             46.464,             48.760,             69.916,             94.899,             86.884,             91.255,             54.347,             67.708,             76.461,             79.346,             82.246,             91.767,             62.066,             95.017,             89.313,             70.326,             93.904,             63.239,             76.698,             60.419,             63.495,             84.879
        24,     89.806,     78.347,     67.133,             91.266,             76.927,             83.411,             42.551,             45.060,             65.294,             67.769,             74.855,             84.384,             52.849,             90.457,             76.600,             56.888,             87.498,             48.047,             65.310,             47.051,             49.080,             70.222,             95.020,             87.120,             91.437,             54.678,             67.977,             76.480,             79.428,             82.403,             91.945,             62.276,             95.138,             89.433,             70.510,             94.043,             63.692,             77.107,             61.015,             63.823,             85.067
        25,     90.014,     78.578,     67.421,             91.496,             77.242,             83.747,             42.767,             45.467,             65.286,             67.860,             75.047,             84.707,             53.094,             90.681,             76.842,             57.086,             87.791,             48.475,             65.802,             47.652,             49.411,             70.548,             95.142,             87.359,             91.622,             54.999,             68.253,             76.495,             79.507,             82.554,             92.130,             62.483,             95.262,             89.557,             70.702,             94.186,             64.153,             77.526,             61.623,             64.163,             85.267
        26,     90.197,     78.781,     67.675,             91.703,             77.519,             84.045,             42.962,             45.846,             65.281,             67.933,             75.220,             84.986,             53.309,             90.876,             77.041,             57.241,             88.045,             48.860,             66.253,             48.204,             49.684,             70.820,             95.251,             87.571,             91.784,             55.286,             68.513,             76.507,             79.571,             82.689,             92.291,             62.658,             95.369,             89.660,             70.851,             94.310,             64.556,             77.911,             62.179,             64.444,             85.435
        27,     90.373,     78.973,     67.917,             91.898,             77.773,             84.331,             43.141,             46.207,             65.276,             68.001,             75.382,             85.256,             53.509,             91.063,             77.228,             57.385,             88.288,             49.241,             66.693,             48.739,             49.933,             71.080,             95.354,             87.764,             91.939,             55.550,             68.760,             76.518,             79.631,             82.817,             92.445,             62.826,             95.472,             89.757,             70.988,             94.429,             64.947,             78.282,             62.721,             64.704,             85.594
        28,     90.532,     79.147,     68.135,             92.077,             78.000,             84.590,             43.303,             46.545,             65.271,             68.060,             75.529,             85.496,             53.692,             91.230,             77.389,             57.503,             88.505,             49.592,             67.104,             49.235,             50.140,             71.303,             95.449,             87.938,             92.079,             55.791,             68.992,             76.527,             79.683,             82.934,             92.583,             62.975,             95.565,             89.841,             71.098,             94.535,             65.302,             78.626,             63.229,             64.920,             85.731
        29,     90.688,     79.318,     68.349,             92.251,             78.221,             84.845,             43.459,             46.869,             65.264,             68.117,             75.669,             85.734,             53.871,             91.396,             77.547,             57.617,             88.718,             49.941,             67.513,             49.736,             50.344,             71.525,             95.541,             88.106,             92.216,             56.024,             69.216,             76.532,             79.735,             83.044,             92.720,             63.121,             95.657,             89.922,             71.205,             94.639,             65.651,             78.965,             63.743,             65.131,             85.866
        30,     90.838,     79.481,     68.555,             92.419,             78.442,             85.088,             43.612,             47.179,             65.258,             68.173,             75.801,             85.960,             54.048,             91.553,             77.695,             57.718,             88.921,             50.283,             67.911,             50.223,             50.529,             71.735,             95.631,             88.272,             92.346,             56.251,             69.429,             76.537,             79.785,             83.147,             92.849,             63.264,             95.743,             89.999,             71.299,             94.738,             65.985,             79.297,             64.246,             65.318,             85.994
        31,     90.974,     79.627,     68.740,             92.573,             78.633,             85.308,             43.750,             47.465,             65.253,             68.223,             75.922,             86.163,             54.207,             91.693,             77.822,             57.805,             89.102,             50.592,             68.285,             50.671,             50.682,             71.914,             95.713,             88.417,             92.463,             56.457,             69.621,             76.540,             79.830,             83.241,             92.966,             63.391,             95.821,             90.065,             71.380,             94.827,             66.283,             79.606,             64.712,             65.470,             86.103
        32,     91.112,     79.774,     68.927,             92.726,             78.828,             85.532,             43.882,             47.742,             65.246,             68.274,             76.036,             86.373,             54.365,             91.837,             77.952,             57.897,             89.288,             50.914,             68.662,             51.123,             50.836,             72.103,             95.796,             88.562,             92.582,             56.659,             69.804,             76.543,             79.874,             83.331,             93.086,             63.518,             95.900,             90.134,             71.468,             94.918,             66.587,             79.920,             65.181,             65.623,             86.216
        33,     91.238,     79.909,     69.099,             92.868,             79.003,             85.735,             44.007,             48.007,             65.240,             68.321,             76.139,             86.560,             54.512,             91.965,             78.064,             57.979,             89.457,             51.217,             69.016,             51.550,             50.970,             72.267,             95.872,             88.694,             92.690,             56.847,             69.980,             76.546,             79.914,             83.411,             93.193,             63.637,             95.971,             90.193,             71.545,             95.000,             66.868,             80.212,             65.624,             65.752,             86.314
        34,     91.362,     80.041,     69.268,             93.007,             79.180,             85.935,             44.130,             48.257,             65.233,             68.364,             76.234,             86.746,             54.665,             92.092,             78.173,             58.060,             89.622,             51.520,             69.362,             51.975,             51.108,             72.429,             95.947,             88.824,             92.795,             57.030,             70.145,             76.549,             79.952,             83.486,             93.300,             63.761,             96.040,             90.252,             71.619,             95.082,             67.146,             80.501,             66.062,             65.884,             86.411
        35,     91.479,     80.164,     69.425,             93.137,             79.339,             86.123,             44.239,             48.492,             65.225,             68.405,             76.322,             86.921,             54.803,             92.209,             78.272,             58.130,             89.776,             51.806,             69.691,             52.369,             51.233,             72.575,             96.018,             88.943,             92.894,             57.197,             70.298,             76.552,             79.988,             83.554,             93.399,             63.874,             96.104,             90.306,             71.683,             95.156,             67.407,             80.773,             66.471,             66.001,             86.498
        36,     91.584,     80.275,     69.566,             93.256,             79.480,             86.292,             44.341,             48.713,             65.218,             68.440,             76.400,             87.075,             54.929,             92.312,             78.355,             58.191,             89.914,             52.062,             69.996,             52.738,             51.343,             72.697,             96.082,             89.049,             92.983,             57.352,             70.440,             76.554,             80.019,             83.615,             93.487,             63.975,             96.161,             90.351,             71.738,             95.223,             67.641,             81.025,             66.855,             66.103,             86.572
        37,     91.693,     80.389,     69.711,             93.378,             79.627,             86.468,             44.444,             48.932,             65.209,             68.474,             76.474,             87.239,             55.060,             92.421,             78.442,             58.251,             90.057,             52.331,             70.308,             53.114,             51.461,             72.828,             96.148,             89.158,             93.074,             57.512,             70.579,             76.555,             80.050,             83.672,             93.580,             64.082,             96.220,             90.399,             71.793,             95.293,             67.886,             81.283,             67.244,             66.214,             86.650
        38,     91.791,     80.491,     69.842,             93.489,             79.755,             86.624,             44.539,             49.134,             65.199,             68.502,             76.540,             87.384,             55.179,             92.516,             78.515,             58.300,             90.184,             52.581,             70.600,             53.454,             51.559,             72.937,             96.209,             89.255,             93.156,             57.659,             70.707,             76.555,             80.076,             83.724,             93.662,             64.178,             96.271,             90.439,             71.837,             95.354,             68.113,             81.522,             67.597,             66.304,             86.715
        39,     91.893,     80.597,     69.977,             93.602,             79.894,             86.787,             44.641,             49.335,             65.186,             68.529,             76.603,             87.537,             55.309,             92.616,             78.591,             58.350,             90.317,             52.845,             70.897,             53.811,             51.662,             73.054,             96.271,             89.356,             93.241,             57.815,             70.833,             76.553,             80.100,             83.774,             93.748,             64.285,             96.325,             90.480,             71.882,             95.418,             68.353,             81.764,             67.963,             66.401,             86.784
        40,     91.986,     80.693,     70.100,             93.706,             80.014,             86.935,             44.734,             49.522,             65.174,             68.551,             76.660,             87.674,             55.425,             92.705,             78.656,             58.392,             90.436,             53.091,             71.179,             54.140,             51.752,             73.153,             96.328,             89.445,             93.317,             57.959,             70.949,             76.551,             80.121,             83.820,             93.825,             64.382,             96.374,             90.516,             71.920,             95.475,             68.576,             81.988,             68.303,             66.484,             86.843
        41,     92.074,     80.786,     70.217,             93.806,             80.126,             87.073,             44.827,             49.708,             65.162,             68.570,             76.713,             87.801,             55.535,             92.787,             78.715,             58.430,             90.548,             53.323,             71.455,             54.465,             51.835,             73.242,             96.383,             89.530,             93.389,             58.102,             71.064,             76.549,             80.139,             83.863,             93.897,             64.473,             96.418,             90.548,             71.954,             95.529,             68.786,             82.204,             68.640,             66.561,             86.896
        42,     92.161,     80.876,     70.332,             93.903,             80.236,             87.212,             44.917,             49.885,             65.148,             68.588,             76.762,             87.931,             55.643,             92.871,             78.772,             58.465,             90.659,             53.557,             71.728,             54.788,             51.922,             73.331,             96.436,             89.612,             93.461,             58.240,             71.172,             76.546,             80.156,             83.903,             93.970,             64.564,             96.464,             90.579,             71.986,             95.582,             68.997,             82.414,             68.977,             66.642,             86.948
        43,     92.244,     80.963,     70.443,             93.997,             80.345,             87.342,             45.008,             50.055,             65.135,             68.603,             76.807,             88.052,             55.753,             92.949,             78.825,             58.497,             90.764,             53.779,             71.994,             55.092,             52.007,             73.411,             96.488,             89.692,             93.528,             58.377,             71.274,             76.543,             80.171,             83.941,             94.038,             64.656,             96.506,             90.608,             72.015,             95.632,             69.198,             82.618,             69.299,             66.720,             86.995
        44,     92.327,     81.048,     70.551,             94.088,             80.448,             87.472,             45.095,             50.220,             65.121,             68.617,             76.848,             88.175,             55.857,             93.027,             78.876,             58.528,             90.867,             54.001,             72.255,             55.387,             52.093,             73.488,             96.538,             89.768,             93.595,             58.510,             71.371,             76.540,             80.186,             83.976,             94.106,             64.746,             96.548,             90.636,             72.044,             95.682,             69.400,             82.815,             69.615,             66.801,             87.041
        45,     92.404,     81.128,     70.651,             94.175,             80.546,             87.593,             45.176,             50.377,             65.107,             68.630,             76.885,             88.288,             55.958,             93.100,             78.922,             58.555,             90.963,             54.213,             72.504,             55.659,             52.169,             73.558,             96.587,             89.839,             93.657,             58.635,             71.464,             76.537,             80.199,             84.008,             94.169,             64.835,             96.587,             90.660,             72.069,             95.727,             69.594,             83.002,             69.910,             66.873,             87.082
        46,     92.477,     81.203,     70.746,             94.258,             80.633,             87.707,             45.250,             50.527,             65.094,             68.642,             76.919,             88.393,             56.055,             93.167,             78.963,             58.580,             91.052,             54.411,             72.743,             55.921,             52.242,             73.619,             96.632,             89.903,             93.716,             58.752,             71.551,             76.534,             80.210,             84.038,             94.228,             64.918,             96.624,             90.682,             72.093,             95.770,             69.774,             83.178,             70.194,             66.942,             87.119
        47,     92.549,     81.278,     70.840,             94.339,             80.726,             87.820,             45.328,             50.674,             65.082,             68.652,             76.952,             88.498,             56.159,             93.233,             79.003,             58.601,             91.141,             54.614,             72.979,             56.179,             52.304,             73.681,             96.678,             89.970,             93.774,             58.871,             71.636,             76.531,             80.221,             84.067,             94.286,             65.011,             96.659,             90.703,             72.114,             95.812,             69.958,             83.353,             70.470,             67.004,             87.156
        48,     92.618,     81.348,     70.929,             94.417,             80.809,             87.927,             45.400,             50.814,             65.070,             68.662,             76.982,             88.597,             56.256,             93.296,             79.040,             58.623,             91.224,             54.812,             73.208,             56.424,             52.357,             73.736,             96.721,             90.031,             93.828,             58.986,             71.714,             76.528,             80.230,             84.094,             94.342,             65.096,             96.693,             90.722,             72.134,             95.852,             70.136,             83.521,             70.734,             67.058,             87.189
        49,     92.687,     81.418,     71.017,             94.493,             80.890,             88.034,             45.472,             50.950,             65.059,             68.672,             77.011,             88.697,             56.352,             93.359,             79.076,             58.642,             91.307,             55.014,             73.435,             56.667,             52.412,             73.790,             96.763,             90.090,             93.883,             59.101,             71.791,             76.526,             80.239,             84.120,             94.397,             65.183,             96.726,             90.741,             72.154,             95.892,             70.318,             83.686,             70.996,             67.115,             87.221
        50,     92.753,     81.487,     71.104,             94.567,             80.971,             88.137,             45.544,             51.084,             65.048,             68.681,             77.038,             88.793,             56.451,             93.419,             79.110,             58.661,             91.387,             55.218,             73.661,             56.897,             52.465,             73.840,             96.805,             90.149,             93.935,             59.214,             71.865,             76.523,             80.248,             84.146,             94.450,             65.272,             96.758,             90.759,             72.172,             95.930,             70.502,             83.849,             71.249,             67.173,             87.252
        51,     92.819,     81.554,     71.188,             94.640,             81.048,             88.237,             45.615,             51.216,             65.036,             68.689,             77.064,             88.886,             56.549,             93.477,             79.143,             58.676,             91.465,             55.419,             73.882,             57.126,             52.517,             73.887,             96.845,             90.206,             93.986,             59.323,             71.938,             76.521,             80.256,             84.170,             94.501,             65.360,             96.788,             90.776,             72.188,             95.967,             70.685,             84.008,             71.499,             67.229,             87.281
        52,     92.880,     81.616,     71.266,             94.708,             81.119,             88.331,             45.678,             51.339,             65.026,             68.697,             77.088,             88.972,             56.641,             93.531,             79.172,             58.689,             91.537,             55.608,             74.092,             57.333,             52.565,             73.928,             96.883,             90.258,             94.034,             59.421,             72.005,             76.519,             80.263,             84.192,             94.549,             65.445,             96.817,             90.791,             72.201,             96.001,             70.856,             84.158,             71.728,             67.282,             87.307
        53,     92.937,     81.675,     71.340,             94.773,             81.185,             88.419,             45.737,             51.457,             65.017,             68.704,             77.110,             89.053,             56.729,             93.581,             79.198,             58.699,             91.604,             55.788,             74.295,             57.528,             52.609,             73.966,             96.919,             90.307,             94.079,             59.514,             72.069,             76.517,             80.270,             84.213,             94.594,             65.527,             96.843,             90.805,             72.212,             96.034,             71.019,             84.301,             71.946,             67.331,             87.330
        54,     92.995,     81.733,     71.412,             94.837,             81.247,             88.508,             45.792,             51.573,             65.007,             68.711,             77.130,             89.135,             56.815,             93.631,             79.224,             58.709,             91.671,             55.968,             74.493,             57.723,             52.652,             74.003,             96.954,             90.353,             94.124,             59.603,             72.133,             76.515,             80.276,             84.233,             94.639,             65.606,             96.869,             90.818,             72.222,             96.066,             71.182,             84.440,             72.163,             67.380,             87.354
        55,     93.050,     81.789,     71.481,             94.898,             81.309,             88.592,             45.846,             51.685,             64.998,             68.717,             77.148,             89.212,             56.900,             93.677,             79.247,             58.717,             91.735,             56.144,             74.687,             57.906,             52.691,             74.038,             96.989,             90.398,             94.166,             59.689,             72.193,             76.513,             80.282,             84.251,             94.682,             65.686,             96.894,             90.831,             72.231,             96.096,             71.339,             84.576,             72.368,             67.423,             87.376
        56,     93.106,     81.845,     71.552,             94.961,             81.373,             88.678,             45.903,             51.798,             64.990,             68.722,             77.165,             89.291,             56.987,             93.724,             79.272,             58.726,             91.800,             56.321,             74.881,             58.092,             52.730,             74.073,             97.024,             90.445,             94.210,             59.777,             72.253,             76.511,             80.288,             84.269,             94.726,             65.766,             96.918,             90.843,             72.241,             96.127,             71.496,             84.711,             72.577,             67.467,             87.398
        57,     93.158,     81.896,     71.616,             95.018,             81.430,             88.756,             45.951,             51.905,             64.982,             68.727,             77.180,             89.362,             57.064,             93.767,             79.292,             58.735,             91.858,             56.487,             75.065,             58.260,             52.766,             74.104,             97.056,             90.487,             94.249,             59.856,             72.310,             76.509,             80.293,             84.284,             94.765,             65.840,             96.941,             90.854,             72.250,             96.155,             71.641,             84.839,             72.766,             67.506,             87.418
        58,     93.209,     81.947,     71.681,             95.076,             81.487,             88.835,             45.999,             52.013,             64.974,             68.732,             77.194,             89.434,             57.143,             93.809,             79.313,             58.743,             91.917,             56.652,             75.249,             58.432,             52.801,             74.135,             97.088,             90.528,             94.289,             59.935,             72.367,             76.508,             80.297,             84.299,             94.805,             65.915,             96.963,             90.865,             72.258,             96.184,             71.786,             84.965,             72.958,             67.544,             87.438
        59,     93.258,     81.995,     71.741,             95.130,             81.537,             88.909,             46.042,             52.114,             64.967,             68.736,             77.206,             89.501,             57.215,             93.848,             79.330,             58.749,             91.970,             56.809,             75.422,             58.592,             52.833,             74.163,             97.119,             90.565,             94.326,             60.008,             72.421,             76.506,             80.302,             84.313,             94.842,             65.984,             96.983,             90.875,             72.266,             96.209,             71.922,             85.084,             73.138,             67.580,             87.456
        60,     93.306,     82.042,     71.801,             95.184,             81.591,             88.982,             46.088,             52.214,             64.960,             68.739,             77.217,             89.567,             57.291,             93.886,             79.348,             58.755,             92.023,             56.965,             75.594,             58.750,             52.864,             74.192,             97.149,             90.604,             94.362,             60.082,             72.473,             76.505,             80.305,             84.326,             94.879,             66.059,             97.003,             90.884,             72.271,             96.235,             72.058,             85.202,             73.316,             67.617,             87.474
        61,     93.354,     82.089,     71.859,             95.238,             81.639,             89.054,             46.132,             52.313,             64.954,             68.742,             77.227,             89.633,             57.366,             93.924,             79.364,             58.760,             92.076,             57.117,             75.763,             58.907,             52.894,             74.219,             97.179,             90.640,             94.398,             60.156,             72.524,             76.503,             80.308,             84.338,             94.916,             66.131,             97.023,             90.892,             72.277,             96.260,             72.192,             85.316,             73.494,             67.651,             87.492
        62,     93.399,     82.133,     71.914,             95.289,             81.686,             89.121,             46.173,             52.406,             64.947,             68.744,             77.236,             89.695,             57.435,             93.959,             79.379,             58.765,             92.125,             57.262,             75.924,             59.052,             52.922,             74.245,             97.208,             90.675,             94.432,             60.226,             72.571,             76.502,             80.311,             84.349,             94.950,             66.199,             97.041,             90.900,             72.282,             96.284,             72.316,             85.425,             73.661,             67.685,             87.508
        63,     93.444,     82.176,     71.968,             95.338,             81.731,             89.188,             46.211,             52.497,             64.941,             68.746,             77.245,             89.755,             57.504,             93.993,             79.392,             58.770,             92.173,             57.405,             76.082,             59.198,             52.947,             74.270,             97.235,             90.708,             94.466,             60.293,             72.617,             76.501,             80.314,             84.360,             94.984,             66.267,             97.059,             90.908,             72.287,             96.307,             72.438,             85.531,             73.826,             67.716,             87.524
        64,     93.487,     82.217,     72.019,             95.386,             81.775,             89.252,             46.249,             52.586,             64.935,             68.748,             77.252,             89.814,             57.569,             94.025,             79.405,             58.775,             92.219,             57.545,             76.234,             59.337,             52.972,             74.293,             97.262,             90.740,             94.498,             60.358,             72.661,             76.500,             80.316,             84.370,             95.017,             66.330,             97.076,             90.914,             72.292,             96.329,             72.554,             85.633,             73.984,             67.748,             87.539
        65,     93.529,     82.258,     72.070,             95.434,             81.818,             89.316,             46.284,             52.673,             64.929,             68.749,             77.258,             89.872,             57.635,             94.056,             79.417,             58.780,             92.264,             57.685,             76.382,             59.474,             52.995,             74.316,             97.289,             90.772,             94.529,             60.421,             72.704,             76.500,             80.318,             84.380,             95.049,             66.397,             97.092,             90.921,             72.296,             96.351,             72.670,             85.732,             74.138,             67.780,             87.554
        66,     93.569,     82.295,     72.118,             95.479,             81.854,             89.376,             46.318,             52.756,             64.924,             68.750,             77.264,             89.926,             57.693,             94.086,             79.428,             58.785,             92.306,             57.819,             76.522,             59.606,             53.017,             74.337,             97.314,             90.800,             94.559,             60.481,             72.743,             76.500,             80.320,             84.389,             95.079,             66.455,             97.108,             90.927,             72.300,             96.371,             72.778,             85.825,             74.287,             67.809,             87.567
        67,     93.608,     82.332,     72.164,             95.522,             81.891,             89.435,             46.350,             52.835,             64.920,             68.751,             77.269,             89.979,             57.751,             94.113,             79.438,             58.789,             92.346,             57.947,             76.657,             59.730,             53.039,             74.356,             97.339,             90.828,             94.588,             60.539,             72.780,             76.500,             80.321,             84.397,             95.108,             66.513,             97.122,             90.932,             72.304,             96.391,             72.880,             85.916,             74.428,             67.839,             87.579
        68,     93.648,     82.368,     72.210,             95.566,             81.929,             89.494,             46.384,             52.916,             64.916,             68.752,             77.273,             90.032,             57.809,             94.141,             79.447,             58.794,             92.387,             58.076,             76.793,             59.855,             53.060,             74.375,             97.363,             90.857,             94.618,             60.597,             72.816,             76.501,             80.322,             84.405,             95.138,             66.572,             97.137,             90.937,             72.308,             96.411,             72.983,             86.006,             74.571,             67.869,             87.591
        69,     93.686,     82.403,     72.255,             95.609,             81.964,             89.551,             46.417,             52.994,             64.912,             68.754,             77.276,             90.083,             57.864,             94.167,             79.456,             58.797,             92.426,             58.200,             76.925,             59.972,             53.082,             74.393,             97.387,             90.883,             94.646,             60.655,             72.851,             76.501,             80.323,             84.412,             95.166,             66.627,             97.151,             90.942,             72.311,             96.430,             73.080,             86.093,             74.706,             67.900,             87.602
        70,     93.722,     82.437,     72.296,             95.649,             81.996,             89.605,             46.447,             53.068,             64.908,             68.755,             77.278,             90.131,             57.915,             94.191,             79.463,             58.799,             92.462,             58.318,             77.051,             60.083,             53.103,             74.409,             97.410,             90.908,             94.673,             60.709,             72.883,             76.502,             80.324,             84.418,             95.193,             66.680,             97.164,             90.946,             72.313,             96.448,             73.173,             86.176,             74.836,             67.928,             87.612
        71,     93.758,     82.469,     72.337,             95.689,             82.026,             89.658,             46.476,             53.141,             64.904,             68.756,             77.280,             90.179,             57.964,             94.215,             79.470,             58.801,             92.498,             58.435,             77.174,             60.194,             53.122,             74.425,             97.432,             90.932,             94.700,             60.761,             72.915,             76.503,             80.325,             84.424,             95.220,             66.730,             97.176,             90.950,             72.314,             96.465,             73.266,             86.256,             74.964,             67.956,             87.622
        72,     93.792,     82.500,     72.376,             95.727,             82.055,             89.709,             46.503,             53.212,             64.899,             68.757,             77.281,             90.224,             58.012,             94.238,             79.477,             58.802,             92.531,             58.544,             77.290,             60.299,             53.142,             74.439,             97.454,             90.954,             94.725,             60.809,             72.945,             76.502,             80.325,             84.429,             95.245,             66.780,             97.188,             90.954,             72.316,             96.481,             73.354,             86.331,             75.085,             67.984,             87.631
        73,     93.828,     82.531,     72.416,             95.767,             82.087,             89.762,             46.531,             53.285,             64.893,             68.757,             77.282,             90.271,             58.063,             94.261,             79.483,             58.804,             92.566,             58.659,             77.409,             60.406,             53.163,             74.455,             97.476,             90.978,             94.752,             60.858,             72.978,             76.502,             80.326,             84.435,             95.271,             66.834,             97.200,             90.957,             72.318,             96.498,             73.450,             86.408,             75.205,             68.012,             87.640
        74,     93.862,     82.561,     72.453,             95.805,             82.114,             89.812,             46.557,             53.354,             64.888,             68.758,             77.284,             90.315,             58.112,             94.282,             79.489,             58.806,             92.598,             58.766,             77.521,             60.503,             53.183,             74.468,             97.497,             91.000,             94.776,             60.904,             73.008,             76.502,             80.326,             84.440,             95.295,             66.885,             97.211,             90.960,             72.319,             96.514,             73.538,             86.481,             75.315,             68.040,             87.648
        75,     93.895,     82.590,     72.490,             95.841,             82.141,             89.861,             46.580,             53.422,             64.884,             68.758,             77.284,             90.358,             58.159,             94.302,             79.494,             58.807,             92.630,             58.873,             77.630,             60.598,             53.201,             74.481,             97.518,             91.021,             94.800,             60.947,             73.039,             76.502,             80.327,             84.445,             95.319,             66.936,             97.222,             90.963,             72.320,             96.529,             73.626,             86.552,             75.424,             68.068,             87.655
        76,     93.926,     82.617,     72.524,             95.876,             82.165,             89.907,             46.602,             53.487,             64.879,             68.759,             77.284,             90.399,             58.203,             94.321,             79.498,             58.808,             92.659,             58.975,             77.733,             60.686,             53.217,             74.492,             97.537,             91.040,             94.823,             60.987,             73.068,             76.502,             80.327,             84.450,             95.342,             66.983,             97.232,             90.966,             72.321,             96.543,             73.709,             86.619,             75.526,             68.093,             87.662
        77,     93.957,     82.644,     72.557,             95.911,             82.192,             89.953,             46.625,             53.551,             64.875,             68.759,             77.284,             90.438,             58.248,             94.339,             79.503,             58.809,             92.688,             59.077,             77.834,             60.770,             53.232,             74.503,             97.557,             91.060,             94.846,             61.026,             73.097,             76.502,             80.327,             84.454,             95.364,             67.031,             97.242,             90.968,             72.322,             96.558,             73.792,             86.683,             75.624,             68.118,             87.668
        78,     93.988,     82.671,     72.591,             95.946,             82.216,             89.998,             46.646,             53.614,             64.871,             68.759,             77.284,             90.478,             58.292,             94.357,             79.507,             58.810,             92.717,             59.179,             77.932,             60.853,             53.246,             74.513,             97.577,             91.079,             94.869,             61.065,             73.125,             76.502,             80.327,             84.459,             95.386,             67.079,             97.251,             90.970,             72.323,             96.572,             73.875,             86.746,             75.720,             68.143,             87.674
        79,     94.017,     82.695,     72.621,             95.978,             82.238,             90.041,             46.666,             53.674,             64.867,             68.759,             77.284,             90.515,             58.334,             94.374,             79.510,             58.810,             92.744,             59.275,             78.026,             60.928,             53.260,             74.522,             97.595,             91.096,             94.890,             61.100,             73.152,             76.502,             80.327,             84.463,             95.407,             67.124,             97.260,             90.972,             72.324,             96.585,             73.950,             86.807,             75.808,             68.164,             87.679
        80,     94.047,     82.719,     72.652,             96.011,             82.259,             90.084,             46.685,             53.733,             64.863,             68.759,             77.283,             90.552,             58.376,             94.390,             79.514,             58.811,             92.771,             59.372,             78.118,             61.004,             53.272,             74.531,             97.613,             91.114,             94.911,             61.136,             73.178,             76.502,             80.327,             84.467,             95.428,             67.171,             97.268,             90.974,             72.324,             96.599,             74.027,             86.866,             75.896,             68.184,             87.684
        81,     94.075,     82.743,     72.682,             96.043,             82.281,             90.125,             46.705,             53.792,             64.859,             68.759,             77.281,             90.588,             58.417,             94.405,             79.517,             58.811,             92.797,             59.466,             78.208,             61.077,             53.283,             74.540,             97.631,             91.131,             94.932,             61.170,             73.204,             76.502,             80.327,             84.470,             95.448,             67.217,             97.277,             90.975,             72.325,             96.612,             74.100,             86.923,             75.981,             68.204,             87.689
        82,     94.103,     82.766,     72.710,             96.074,             82.301,             90.166,             46.722,             53.849,             64.856,             68.759,             77.279,             90.623,             58.457,             94.419,             79.520,             58.811,             92.822,             59.557,             78.293,             61.148,             53.295,             74.548,             97.649,             91.147,             94.952,             61.202,             73.230,             76.502,             80.327,             84.473,             95.467,             67.260,             97.284,             90.977,             72.325,             96.624,             74.170,             86.978,             76.063,             68.222,             87.693
        83,     94.130,     82.788,     72.738,             96.105,             82.319,             90.205,             46.737,             53.904,             64.853,             68.759,             77.276,             90.657,             58.495,             94.433,             79.523,             58.811,             92.847,             59.648,             78.375,             61.217,             53.305,             74.555,             97.666,             91.162,             94.971,             61.233,             73.254,             76.502,             80.327,             84.477,             95.486,             67.303,             97.292,             90.978,             72.325,             96.637,             74.240,             87.029,             76.144,             68.239,             87.698
        84,     94.157,     82.808,     72.764,             96.134,             82.336,             90.243,             46.753,             53.957,             64.849,             68.759,             77.274,             90.689,             58.532,             94.446,             79.525,             58.811,             92.870,             59.731,             78.454,             61.282,             53.316,             74.562,             97.682,             91.176,             94.990,             61.263,             73.277,             76.502,             80.327,             84.479,             95.504,             67.343,             97.298,             90.979,             72.325,             96.648,             74.304,             87.079,             76.220,             68.256,             87.702
        85,     94.184,     82.829,     72.791,             96.164,             82.355,             90.282,             46.770,             54.010,             64.846,             68.759,             77.271,             90.723,             58.569,             94.459,             79.527,             58.810,             92.894,             59.816,             78.532,             61.343,             53.327,             74.570,             97.700,             91.191,             95.010,             61.293,             73.299,             76.502,             80.327,             84.482,             95.523,             67.385,             97.305,             90.980,             72.325,             96.661,             74.370,             87.128,             76.292,             68.272,             87.706
        86,     94.209,     82.848,     72.815,             96.192,             82.370,             90.318,             46.785,             54.057,             64.843,             68.759,             77.268,             90.753,             58.603,             94.470,             79.529,             58.810,             92.916,             59.893,             78.605,             61.394,             53.337,             74.576,             97.716,             91.204,             95.028,             61.321,             73.318,             76.502,             80.327,             84.485,             95.540,             67.424,             97.311,             90.981,             72.325,             96.671,             74.428,             87.173,             76.357,             68.286,             87.710
        87,     94.234,     82.866,     72.838,             96.221,             82.385,             90.355,             46.801,             54.104,             64.840,             68.759,             77.264,             90.784,             58.637,             94.481,             79.531,             58.809,             92.938,             59.971,             78.677,             61.443,             53.346,             74.583,             97.732,             91.217,             95.046,             61.350,             73.336,             76.502,             80.327,             84.487,             95.557,             67.462,             97.317,             90.981,             72.325,             96.683,             74.487,             87.218,             76.420,             68.298,             87.713
        88,     94.258,     82.884,     72.861,             96.248,             82.400,             90.390,             46.815,             54.148,             64.837,             68.759,             77.261,             90.813,             58.669,             94.492,             79.533,             58.808,             92.959,             60.047,             78.747,             61.488,             53.355,             74.589,             97.747,             91.229,             95.063,             61.376,             73.353,             76.502,             80.327,             84.489,             95.573,             67.500,             97.323,             90.982,             72.325,             96.693,             74.545,             87.260,             76.480,             68.310,             87.717
        89,     94.281,     82.901,     72.882,             96.274,             82.413,             90.423,             46.829,             54.191,             64.834,             68.758,             77.257,             90.841,             58.700,             94.501,             79.534,             58.807,             92.979,             60.120,             78.816,             61.532,             53.364,             74.594,             97.762,             91.241,             95.080,             61.400,             73.369,             76.502,             80.327,             84.492,             95.589,             67.535,             97.328,             90.982,             72.325,             96.703,             74.599,             87.302,             76.539,             68.322,             87.720
        90,     94.305,     82.918,     72.905,             96.301,             82.426,             90.458,             46.843,             54.234,             64.831,             68.758,             77.253,             90.870,             58.733,             94.511,             79.535,             58.805,             93.000,             60.197,             78.885,             61.577,             53.372,             74.600,             97.777,             91.253,             95.097,             61.425,             73.386,             76.502,             80.327,             84.493,             95.605,             67.573,             97.333,             90.983,             72.325,             96.714,             74.656,             87.345,             76.599,             68.333,             87.723
        91,     94.328,     82.935,     72.925,             96.326,             82.438,             90.490,             46.856,             54.274,             64.828,             68.758,             77.248,             90.896,             58.763,             94.520,             79.536,             58.804,             93.018,             60.268,             78.951,             61.617,             53.380,             74.605,             97.791,             91.263,             95.114,             61.447,             73.403,             76.502,             80.327,             84.494,             95.620,             67.608,             97.338,             90.983,             72.325,             96.723,             74.709,             87.386,             76.654,             68.344,             87.726
        92,     94.350,     82.951,     72.945,             96.351,             82.449,             90.522,             46.869,             54.314,             64.825,             68.758,             77.242,             90.923,             58.792,             94.528,             79.536,             58.803,             93.037,             60.340,             79.017,             61.657,             53.388,             74.610,             97.806,             91.274,             95.130,             61.468,             73.420,             76.502,             80.327,             84.495,             95.634,             67.641,             97.343,             90.983,             72.325,             96.733,             74.762,             87.426,             76.710,             68.355,             87.729
        93,     94.372,     82.966,     72.965,             96.376,             82.460,             90.554,             46.881,             54.352,             64.822,             68.757,             77.237,             90.948,             58.820,             94.536,             79.537,             58.802,             93.056,             60.411,             79.082,             61.696,             53.396,             74.615,             97.820,             91.284,             95.145,             61.488,             73.435,             76.502,             80.327,             84.495,             95.649,             67.674,             97.347,             90.983,             72.325,             96.742,             74.814,             87.466,             76.763,             68.365,             87.732
        94,     94.394,     82.981,     72.984,             96.400,             82.470,             90.584,             46.892,             54.390,             64.819,             68.757,             77.232,             90.973,             58.847,             94.544,             79.537,             58.801,             93.074,             60.479,             79.145,             61.735,             53.404,             74.620,             97.833,             91.293,             95.161,             61.505,             73.450,             76.502,             80.327,             84.496,             95.663,             67.705,             97.351,             90.982,             72.325,             96.752,             74.865,             87.504,             76.816,             68.374,             87.734
        95,     94.415,     82.996,     73.003,             96.424,             82.480,             90.615,             46.901,             54.428,             64.816,             68.757,             77.228,             90.998,             58.874,             94.551,             79.537,             58.800,             93.092,             60.548,             79.207,             61.776,             53.408,             74.624,             97.847,             91.303,             95.176,             61.521,             73.466,             76.502,             80.327,             84.496,             95.676,             67.736,             97.355,             90.982,             72.325,             96.761,             74.916,             87.542,             76.869,             68.382,             87.737
        96,     94.436,     83.009,     73.021,             96.447,             82.489,             90.643,             46.910,             54.463,             64.813,             68.757,             77.224,             91.021,             58.898,             94.557,             79.536,             58.800,             93.109,             60.613,             79.265,             61.814,             53.410,             74.628,             97.860,             91.311,             95.190,             61.536,             73.481,             76.502,             80.327,             84.496,             95.689,             67.766,             97.358,             90.982,             72.325,             96.770,             74.963,             87.578,             76.919,             68.387,             87.739
        97,     94.456,     83.023,     73.039,             96.470,             82.497,             90.672,             46.918,             54.499,             64.811,             68.756,             77.221,             91.044,             58.924,             94.563,             79.536,             58.799,             93.125,             60.680,             79.323,             61.854,             53.409,             74.632,             97.873,             91.320,             95.205,             61.550,             73.495,             76.502,             80.327,             84.497,             95.702,             67.795,             97.362,             90.982,             72.325,             96.779,             75.011,             87.613,             76.970,             68.389,             87.742
        98,     94.476,     83.036,     73.056,             96.493,             82.505,             90.700,             46.927,             54.535,             64.808,             68.756,             77.219,             91.066,             58.948,             94.569,             79.536,             58.798,             93.142,             60.745,             79.381,             61.893,             53.406,             74.636,             97.886,             91.328,             95.219,             61.562,             73.511,             76.502,             80.327,             84.497,             95.714,             67.825,             97.365,             90.982,             72.325,             96.787,             75.059,             87.648,             77.020,             68.389,             87.744
        99,     94.496,     83.049,     73.073,             96.516,             82.512,             90.727,             46.935,             54.569,             64.806,             68.756,             77.218,             91.088,             58.972,             94.574,             79.535,             58.797,             93.158,             60.813,             79.436,             61.930,             53.403,             74.640,             97.899,             91.336,             95.233,             61.575,             73.525,             76.502,             80.327,             84.497,             95.726,             67.853,             97.368,             90.981,             72.325,             96.797,             75.107,             87.682,             77.069,             68.389,             87.746
       100,     94.516,     83.062,     73.090,             96.538,             82.519,             90.755,             46.943,             54.604,             64.803,             68.755,             77.217,             91.110,             58.996,             94.580,             79.534,             58.795,             93.175,             60.880,             79.491,             61.967,             53.401,             74.644,             97.911,             91.344,             95.247,             61.586,             73.540,             76.502,             80.327,             84.497,             95.738,             67.881,             97.371,             90.981,             72.325,             96.806,             75.153,             87.715,             77.116,             68.389,             87.748
       101,     94.534,     83.074,     73.105,             96.558,             82.525,             90.780,             46.950,             54.637,             64.801,             68.755,             77.217,             91.130,             59.016,             94.584,             79.534,             58.794,             93.190,             60.943,             79.543,             62.001,             53.399,             74.647,             97.923,             91.350,             95.259,             61.597,             73.554,             76.502,             80.327,             84.497,             95.749,             67.906,             97.373,             90.981,             72.325,             96.814,             75.196,             87.746,             77.161,             68.389,             87.750
       102,     94.553,     83.086,     73.121,             96.580,             82.532,             90.806,             46.958,             54.669,             64.799,             68.754,             77.216,             91.150,             59.039,             94.589,             79.533,             58.793,             93.205,             61.008,             79.595,             62.035,             53.398,             74.651,             97.935,             91.357,             95.273,             61.605,             73.569,             76.502,             80.327,             84.497,             95.761,             67.932,             97.376,             90.980,             72.325,             96.823,             75.240,             87.778,             77.205,             68.389,             87.752
       103,     94.571,     83.097,     73.137,             96.600,             82.537,             90.831,             46.965,             54.701,             64.797,             68.753,             77.215,             91.170,             59.059,             94.593,             79.532,             58.791,             93.220,             61.071,             79.644,             62.066,             53.396,             74.654,             97.947,             91.364,             95.285,             61.614,             73.583,             76.502,             80.327,             84.497,             95.771,             67.957,             97.378,             90.980,             72.325,             96.831,             75.282,             87.809,             77.246,             68.389,             87.754
       104,     94.589,     83.108,     73.152,             96.620,             82.542,             90.855,             46.972,             54.731,             64.796,             68.752,             77.214,             91.188,             59.079,             94.597,             79.532,             58.790,             93.234,             61.133,             79.694,             62.100,             53.395,             74.657,             97.959,             91.370,             95.297,             61.622,             73.597,             76.502,             80.327,             84.497,             95.782,             67.981,             97.380,             90.980,             72.325,             96.839,             75.323,             87.839,             77.288,             68.389,             87.755
       105,     94.607,     83.119,     73.166,             96.640,             82.547,             90.879,             46.979,             54.761,             64.794,             68.751,             77.213,             91.207,             59.099,             94.600,             79.531,             58.789,             93.248,             61.195,             79.743,             62.132,             53.395,             74.659,             97.970,             91.376,             95.309,             61.629,             73.610,             76.502,             80.327,             84.497,             95.792,             68.005,             97.382,             90.979,             72.325,             96.847,             75.364,             87.870,             77.328,             68.389,             87.757
       106,     94.624,     83.129,     73.181,             96.660,             82.552,             90.901,             46.985,             54.790,             64.792,             68.750,             77.213,             91.224,             59.118,             94.604,             79.530,             58.787,             93.262,             61.254,             79.791,             62.165,             53.394,             74.662,             97.981,             91.381,             95.321,             61.634,             73.622,             76.502,             80.327,             84.497,             95.802,             68.027,             97.384,             90.979,             72.325,             96.855,             75.403,             87.900,             77.368,             68.389,             87.758
       107,     94.641,     83.140,     73.195,             96.679,             82.556,             90.924,             46.990,             54.818,             64.791,             68.750,             77.212,             91.242,             59.136,             94.607,             79.530,             58.786,             93.276,             61.314,             79.839,             62.197,             53.393,             74.664,             97.992,             91.387,             95.333,             61.638,             73.635,             76.502,             80.327,             84.497,             95.811,             68.049,             97.386,             90.979,             72.325,             96.862,             75.442,             87.930,             77.408,             68.389,             87.760
       108,     94.658,     83.150,     73.208,             96.698,             82.560,             90.946,             46.994,             54.844,             64.790,             68.749,             77.211,             91.258,             59.153,             94.610,             79.529,             58.785,             93.288,             61.371,             79.885,             62.228,             53.392,             74.667,             98.003,             91.392,             95.344,             61.642,             73.647,             76.502,             80.327,             84.497,             95.820,             68.069,             97.388,             90.978,             72.325,             96.870,             75.480,             87.960,             77.447,             68.389,             87.761
       109,     94.674,     83.159,     73.221,             96.716,             82.563,             90.968,             46.998,             54.870,             64.789,             68.748,             77.211,             91.274,             59.169,             94.612,             79.528,             58.784,             93.301,             61.428,             79.928,             62.260,             53.391,             74.669,             98.014,             91.397,             95.355,             61.645,             73.658,             76.502,             80.327,             84.497,             95.829,             68.089,             97.390,             90.978,             72.325,             96.877,             75.516,             87.987,             77.485,             68.389,             87.762
       110,     94.690,     83.168,     73.234,             96.734,             82.566,             90.989,             47.002,             54.895,             64.787,             68.747,             77.210,             91.290,             59.184,             94.615,             79.527,             58.782,             93.313,             61.484,             79.971,             62.291,             53.390,             74.670,             98.024,             91.401,             95.366,             61.647,             73.669,             76.502,             80.327,             84.497,             95.838,             68.108,             97.391,             90.978,             72.325,             96.884,             75.553,             88.014,             77.522,             68.389,             87.763
       111,     94.706,     83.177,     73.247,             96.752,             82.569,             91.009,             47.006,             54.918,             64.786,             68.746,             77.210,             91.305,             59.198,             94.617,             79.526,             58.781,             93.325,             61.540,             80.013,             62.323,             53.389,             74.672,             98.034,             91.406,             95.376,             61.648,             73.679,             76.502,             80.327,             84.497,             95.847,             68.125,             97.393,             90.977,             72.325,             96.891,             75.588,             88.040,             77.559,             68.389,             87.764
       112,     94.721,     83.186,     73.259,             96.769,             82.571,             91.029,             47.009,             54.941,             64.785,             68.745,             77.209,             91.320,             59.212,             94.619,             79.525,             58.779,             93.336,             61.596,             80.054,             62.358,             53.388,             74.673,             98.044,             91.410,             95.387,             61.650,             73.689,             76.502,             80.327,             84.497,             95.855,             68.142,             97.394,             90.977,             72.325,             96.897,             75.624,             88.066,             77.596,             68.389,             87.765
       113,     94.737,     83.195,     73.271,             96.787,             82.573,             91.049,             47.013,             54.963,             64.783,             68.744,             77.209,             91.334,             59.225,             94.621,             79.524,             58.778,             93.347,             61.649,             80.095,             62.390,             53.388,             74.675,             98.054,             91.414,             95.397,             61.651,             73.698,             76.502,             80.327,             84.497,             95.863,             68.159,             97.395,             90.976,             72.325,             96.904,             75.658,             88.091,             77.632,             68.389,             87.766
       114,     94.751,     83.203,     73.282,             96.804,             82.575,             91.068,             47.015,             54.984,             64.782,             68.743,             77.208,             91.348,             59.238,             94.623,             79.523,             58.777,             93.358,             61.699,             80.134,             62.425,             53.387,             74.676,             98.064,             91.418,             95.407,             61.652,             73.706,             76.502,             80.327,             84.497,             95.871,             68.175,             97.397,             90.976,             72.325,             96.910,             75.688,             88.114,             77.668,             68.389,             87.766
       115,     94.766,     83.211,     73.294,             96.821,             82.576,             91.087,             47.017,             55.004,             64.780,             68.741,             77.208,             91.361,             59.251,             94.624,             79.522,             58.776,             93.369,             61.747,             80.173,             62.460,             53.386,             74.677,             98.073,             91.422,             95.417,             61.650,             73.714,             76.502,             80.327,             84.497,             95.878,             68.191,             97.398,             90.976,             72.325,             96.916,             75.717,             88.139,             77.703,             68.389,             87.767
       116,     94.781,     83.218,     73.305,             96.837,             82.578,             91.105,             47.018,             55.024,             64.779,             68.739,             77.208,             91.374,             59.263,             94.626,             79.522,             58.776,             93.379,             61.792,             80.209,             62.494,             53.385,             74.678,             98.083,             91.426,             95.426,             61.650,             73.721,             76.502,             80.327,             84.497,             95.885,             68.206,             97.399,             90.976,             72.325,             96.922,             75.743,             88.161,             77.738,             68.389,             87.768
       117,     94.794,     83.225,     73.315,             96.853,             82.579,             91.123,             47.019,             55.042,             64.778,             68.737,             77.208,             91.386,             59.274,             94.627,             79.521,             58.776,             93.388,             61.835,             80.243,             62.527,             53.385,             74.679,             98.092,             91.429,             95.435,             61.649,             73.727,             76.502,             80.327,             84.497,             95.892,             68.220,             97.400,             90.976,             72.325,             96.928,             75.767,             88.181,             77.771,             68.389,             87.768
       118,     94.808,     83.232,     73.325,             96.869,             82.580,             91.140,             47.020,             55.059,             64.776,             68.735,             77.208,             91.399,             59.285,             94.629,             79.521,             58.776,             93.397,             61.878,             80.275,             62.561,             53.384,             74.680,             98.101,             91.433,             95.444,             61.647,             73.732,             76.502,             80.327,             84.497,             95.899,             68.234,             97.401,             90.976,             72.325,             96.934,             75.790,             88.200,             77.804,             68.389,             87.768
       119,     94.822,     83.238,     73.335,             96.884,             82.582,             91.157,             47.019,             55.076,             64.775,             68.733,             77.208,             91.410,             59.297,             94.630,             79.520,             58.776,             93.406,             61.921,             80.306,             62.599,             53.384,             74.680,             98.110,             91.436,             95.453,             61.643,             73.736,             76.502,             80.327,             84.497,             95.906,             68.248,             97.402,             90.976,             72.325,             96.939,             75.814,             88.218,             77.838,             68.389,             87.769
       120,     94.835,     83.245,     73.345,             96.900,             82.582,             91.174,             47.018,             55.091,             64.774,             68.731,             77.208,             91.422,             59.308,             94.631,             79.520,             58.776,             93.415,             61.963,             80.336,             62.634,             53.383,             74.681,             98.119,             91.439,             95.462,             61.641,             73.740,             76.502,             80.327,             84.497,             95.913,             68.261,             97.402,             90.976,             72.325,             96.945,             75.837,             88.235,             77.870,             68.389,             87.769
       121,     94.848,     83.251,     73.354,             96.915,             82.583,             91.190,             47.017,             55.106,             64.773,             68.729,             77.207,             91.433,             59.319,             94.632,             79.519,             58.776,             93.424,             62.004,             80.364,             62.673,             53.383,             74.681,             98.127,             91.442,             95.470,             61.639,             73.743,             76.502,             80.327,             84.497,             95.919,             68.273,             97.403,             90.976,             72.325,             96.950,             75.858,             88.252,             77.902,             68.389,             87.769
       122,     94.861,     83.257,     73.363,             96.929,             82.583,             91.206,             47.017,             55.121,             64.771,             68.727,             77.207,             91.444,             59.329,             94.633,             79.519,             58.776,             93.432,             62.044,             80.393,             62.710,             53.382,             74.682,             98.136,             91.445,             95.478,             61.637,             73.746,             76.502,             80.327,             84.497,             95.925,             68.285,             97.404,             90.976,             72.325,             96.955,             75.877,             88.268,             77.932,             68.389,             87.770
       123,     94.874,     83.262,     73.373,             96.944,             82.583,             91.221,             47.015,             55.136,             64.770,             68.725,             77.207,             91.454,             59.339,             94.634,             79.518,             58.776,             93.440,             62.084,             80.422,             62.750,             53.382,             74.683,             98.144,             91.447,             95.486,             61.633,             73.748,             76.502,             80.327,             84.497,             95.931,             68.297,             97.405,             90.976,             72.325,             96.960,             75.896,             88.285,             77.964,             68.389,             87.770
       124,     94.887,     83.268,     73.382,             96.959,             82.583,             91.237,             47.014,             55.149,             64.769,             68.723,             77.207,             91.464,             59.349,             94.634,             79.518,             58.776,             93.448,             62.124,             80.450,             62.788,             53.382,             74.683,             98.153,             91.450,             95.494,             61.631,             73.750,             76.502,             80.327,             84.497,             95.937,             68.308,             97.405,             90.976,             72.325,             96.966,             75.915,             88.302,             77.995,             68.389,             87.770
       125,     94.899,     83.273,     73.391,             96.973,             82.582,             91.252,             47.013,             55.162,             64.767,             68.721,             77.207,             91.474,             59.359,             94.635,             79.518,             58.776,             93.455,             62.163,             80.477,             62.824,             53.382,             74.683,             98.161,             91.452,             95.502,             61.629,             73.751,             76.502,             80.327,             84.497,             95.943,             68.319,             97.406,             90.976,             72.325,             96.970,             75.933,             88.318,             78.024,             68.389,             87.771
       126,     94.911,     83.279,     73.399,             96.987,             82.582,             91.266,             47.011,             55.174,             64.766,             68.719,             77.207,             91.483,             59.368,             94.636,             79.518,             58.776,             93.462,             62.202,             80.504,             62.861,             53.382,             74.684,             98.169,             91.454,             95.510,             61.627,             73.752,             76.502,             80.327,             84.497,             95.948,             68.330,             97.406,             90.976,             72.325,             96.975,             75.951,             88.335,             78.054,             68.389,             87.771
       127,     94.922,     83.284,     73.408,             97.000,             82.581,             91.280,             47.010,             55.186,             64.765,             68.718,             77.207,             91.492,             59.375,             94.637,             79.517,             58.776,             93.469,             62.240,             80.530,             62.895,             53.382,             74.684,             98.176,             91.456,             95.517,             61.625,             73.752,             76.502,             80.327,             84.497,             95.953,             68.339,             97.407,             90.976,             72.325,             96.980,             75.967,             88.350,             78.082,             68.389,             87.771
       128,     94.934,     83.289,     73.416,             97.014,             82.580,             91.294,             47.007,             55.197,             64.765,             68.716,             77.207,             91.501,             59.383,             94.637,             79.517,             58.776,             93.476,             62.278,             80.557,             62.931,             53.382,             74.684,             98.184,             91.458,             95.524,             61.621,             73.752,             76.502,             80.327,             84.497,             95.958,             68.349,             97.408,             90.976,             72.325,             96.984,             75.984,             88.366,             78.112,             68.389,             87.771
       129,     94.946,     83.294,     73.424,             97.027,             82.578,             91.307,             47.005,             55.208,             64.764,             68.714,             77.207,             91.510,             59.391,             94.638,             79.517,             58.776,             93.483,             62.315,             80.583,             62.965,             53.382,             74.684,             98.192,             91.460,             95.531,             61.618,             73.752,             76.502,             80.327,             84.497,             95.964,             68.358,             97.408,             90.976,             72.325,             96.989,             76.001,             88.382,             78.139,             68.389,             87.771
       130,     94.957,     83.298,     73.432,             97.040,             82.577,             91.320,             47.004,             55.218,             64.763,             68.713,             77.206,             91.518,             59.398,             94.638,             79.517,             58.776,             93.489,             62.351,             80.609,             62.998,             53.382,             74.684,             98.199,             91.461,             95.538,             61.616,             73.751,             76.502,             80.327,             84.497,             95.968,             68.367,             97.408,             90.976,             72.325,             96.993,             76.015,             88.398,             78.167,             68.389,             87.771
       131,     94.968,     83.303,     73.439,             97.053,             82.575,             91.333,             47.002,             55.228,             64.762,             68.712,             77.206,             91.526,             59.404,             94.639,             79.517,             58.776,             93.495,             62.385,             80.633,             63.031,             53.382,             74.684,             98.207,             91.463,             95.545,             61.613,             73.750,             76.502,             80.327,             84.497,             95.973,             68.376,             97.409,             90.976,             72.325,             96.997,             76.029,             88.412,             78.194,             68.389,             87.771
       132,     94.979,     83.307,     73.446,             97.066,             82.574,             91.345,             46.999,             55.237,             64.762,             68.711,             77.206,             91.534,             59.410,             94.639,             79.517,             58.776,             93.501,             62.418,             80.656,             63.064,             53.382,             74.684,             98.214,             91.464,             95.551,             61.609,             73.749,             76.502,             80.327,             84.497,             95.978,             68.384,             97.409,             90.976,             72.325,             97.002,             76.042,             88.426,             78.221,             68.389,             87.771
       133,     94.989,     83.312,     73.454,             97.078,             82.572,             91.358,             46.998,             55.246,             64.761,             68.710,             77.206,             91.541,             59.416,             94.639,             79.516,             58.776,             93.507,             62.453,             80.680,             63.096,             53.382,             74.684,             98.221,             91.465,             95.558,             61.607,             73.748,             76.502,             80.327,             84.497,             95.982,             68.392,             97.409,             90.976,             72.325,             97.006,             76.057,             88.440,             78.248,             68.389,             87.771
       134,     95.000,     83.316,     73.461,             97.090,             82.571,             91.370,             46.996,             55.255,             64.760,             68.709,             77.205,             91.549,             59.421,             94.640,             79.516,             58.776,             93.513,             62.487,             80.702,             63.128,             53.382,             74.684,             98.228,             91.466,             95.564,             61.605,             73.746,             76.502,             80.327,             84.497,             95.987,             68.399,             97.410,             90.976,             72.325,             97.010,             76.072,             88.453,             78.273,             68.389,             87.771
       135,     95.010,     83.320,     73.468,             97.102,             82.569,             91.381,             46.995,             55.263,             64.760,             68.708,             77.205,             91.556,             59.426,             94.640,             79.516,             58.776,             93.518,             62.521,             80.724,             63.158,             53.382,             74.684,             98.235,             91.467,             95.570,             61.602,             73.744,             76.502,             80.327,             84.497,             95.991,             68.406,             97.410,             90.976,             72.325,             97.013,             76.086,             88.466,             78.297,             68.389,             87.771
       136,     95.020,     83.324,     73.474,             97.114,             82.568,             91.393,             46.993,             55.271,             64.759,             68.707,             77.205,             91.563,             59.431,             94.640,             79.516,             58.776,             93.523,             62.554,             80.745,             63.191,             53.382,             74.684,             98.242,             91.468,             95.576,             61.599,             73.742,             76.502,             80.327,             84.497,             95.995,             68.412,             97.410,             90.976,             72.325,             97.017,             76.100,             88.478,             78.323,             68.389,             87.771
       137,     95.030,     83.327,     73.481,             97.126,             82.567,             91.404,             46.993,             55.278,             64.758,             68.707,             77.204,             91.569,             59.435,             94.640,             79.516,             58.776,             93.528,             62.586,             80.766,             63.221,             53.382,             74.684,             98.249,             91.469,             95.582,             61.597,             73.739,             76.502,             80.327,             84.497,             95.999,             68.418,             97.410,             90.976,             72.325,             97.021,             76.114,             88.490,             78.347,             68.389,             87.771
       138,     95.040,     83.331,     73.487,             97.138,             82.566,             91.415,             46.992,             55.285,             64.758,             68.706,             77.204,             91.575,             59.439,             94.640,             79.516,             58.776,             93.533,             62.617,             80.785,             63.252,             53.382,             74.684,             98.256,             91.470,             95.588,             61.595,             73.736,             76.502,             80.327,             84.497,             96.002,             68.424,             97.410,             90.976,             72.325,             97.024,             76.126,             88.501,             78.372,             68.389,             87.771
       139,     95.050,     83.335,     73.494,             97.149,             82.565,             91.425,             46.992,             55.291,             64.757,             68.705,             77.204,             91.581,             59.443,             94.640,             79.516,             58.776,             93.537,             62.647,             80.803,             63.282,             53.382,             74.684,             98.262,             91.470,             95.593,             61.592,             73.734,             76.502,             80.327,             84.497,             96.006,             68.429,             97.411,             90.976,             72.325,             97.027,             76.137,             88.512,             78.396,             68.389,             87.771
       140,     95.059,     83.338,     73.500,             97.160,             82.563,             91.435,             46.991,             55.298,             64.756,             68.705,             77.203,             91.587,             59.446,             94.640,             79.516,             58.776,             93.541,             62.675,             80.822,             63.312,             53.382,             74.684,             98.269,             91.471,             95.599,             61.589,             73.731,             76.502,             80.327,             84.497,             96.010,             68.434,             97.411,             90.976,             72.325,             97.031,             76.147,             88.523,             78.420,             68.389,             87.771
       141,     95.068,     83.341,     73.506,             97.171,             82.562,             91.445,             46.991,             55.304,             64.756,             68.705,             77.203,             91.593,             59.450,             94.640,             79.516,             58.776,             93.545,             62.702,             80.840,             63.343,             53.382,             74.684,             98.275,             91.471,             95.604,             61.587,             73.728,             76.502,             80.327,             84.497,             96.013,             68.438,             97.411,             90.976,             72.325,             97.034,             76.156,             88.534,             78.444,             68.389,             87.771
       142,     95.078,     83.344,     73.511,             97.182,             82.560,             91.455,             46.991,             55.310,             64.755,             68.704,             77.203,             91.599,             59.452,             94.640,             79.516,             58.776,             93.549,             62.728,             80.858,             63.371,             53.382,             74.684,             98.282,             91.472,             95.609,             61.585,             73.725,             76.502,             80.327,             84.497,             96.017,             68.443,             97.411,             90.976,             72.325,             97.037,             76.164,             88.545,             78.468,             68.389,             87.771
       143,     95.087,     83.347,     73.517,             97.193,             82.558,             91.465,             46.992,             55.315,             64.755,             68.704,             77.202,             91.604,             59.456,             94.640,             79.516,             58.776,             93.553,             62.753,             80.876,             63.400,             53.382,             74.684,             98.288,             91.472,             95.615,             61.583,             73.722,             76.502,             80.327,             84.497,             96.020,             68.447,             97.411,             90.976,             72.325,             97.040,             76.170,             88.556,             78.491,             68.389,             87.771
       144,     95.095,     83.350,     73.522,             97.203,             82.556,             91.474,             46.993,             55.320,             64.754,             68.704,             77.202,             91.609,             59.458,             94.640,             79.516,             58.776,             93.557,             62.777,             80.894,             63.429,             53.382,             74.684,             98.294,             91.472,             95.619,             61.582,             73.718,             76.502,             80.327,             84.497,             96.023,             68.450,             97.411,             90.976,             72.325,             97.043,             76.177,             88.566,             78.514,             68.389,             87.771
       145,     95.104,     83.353,     73.528,             97.214,             82.554,             91.483,             46.993,             55.325,             64.753,             68.703,             77.202,             91.614,             59.461,             94.640,             79.516,             58.776,             93.560,             62.802,             80.912,             63.460,             53.382,             74.684,             98.301,             91.472,             95.624,             61.580,             73.715,             76.502,             80.327,             84.497,             96.026,             68.453,             97.411,             90.976,             72.325,             97.046,             76.183,             88.577,             78.538,             68.389,             87.771
       146,     95.113,     83.356,     73.533,             97.224,             82.552,             91.492,             46.994,             55.329,             64.753,             68.703,             77.201,             91.619,             59.463,             94.640,             79.516,             58.776,             93.564,             62.825,             80.929,             63.488,             53.382,             74.684,             98.307,             91.472,             95.629,             61.579,             73.710,             76.502,             80.327,             84.497,             96.029,             68.456,             97.411,             90.976,             72.325,             97.049,             76.188,             88.587,             78.561,             68.389,             87.771
       147,     95.121,     83.359,     73.538,             97.234,             82.549,             91.500,             46.995,             55.333,             64.752,             68.703,             77.201,             91.623,             59.465,             94.640,             79.516,             58.776,             93.567,             62.848,             80.945,             63.516,             53.382,             74.684,             98.312,             91.472,             95.633,             61.578,             73.707,             76.502,             80.327,             84.497,             96.032,             68.459,             97.411,             90.976,             72.325,             97.051,             76.194,             88.596,             78.583,             68.389,             87.771
       148,     95.129,     83.361,     73.543,             97.244,             82.547,             91.508,             46.996,             55.337,             64.751,             68.703,             77.201,             91.628,             59.467,             94.640,             79.516,             58.776,             93.570,             62.869,             80.961,             63.545,             53.382,             74.684,             98.318,             91.472,             95.638,             61.578,             73.702,             76.502,             80.327,             84.497,             96.035,             68.461,             97.411,             90.976,             72.325,             97.054,             76.198,             88.606,             78.606,             68.389,             87.771
       149,     95.137,     83.364,     73.548,             97.253,             82.544,             91.516,             46.997,             55.341,             64.751,             68.703,             77.201,             91.632,             59.468,             94.640,             79.516,             58.776,             93.573,             62.890,             80.977,             63.573,             53.382,             74.684,             98.324,             91.472,             95.642,             61.578,             73.698,             76.502,             80.327,             84.497,             96.038,             68.463,             97.411,             90.976,             72.325,             97.057,             76.202,             88.615,             78.628,             68.389,             87.771


==> data/trimap/frrnd_halfres_no_coarse_cat.csv <==
 tri_width,     global,    average,        iou,           flat iou,   construction iou,         object iou,         nature iou,            sky iou,          human iou,        vehicle iou,           flat acc,   construction acc,         object acc,         nature acc,            sky acc,          human acc,        vehicle acc
        -1,     97.028,     93.886,     88.861,             98.610,             92.048,             70.830,             92.118,             94.621,             81.141,             92.658,             99.229,             95.917,             80.729,             95.930,             97.412,             91.367,             96.619
         1,     70.306,     70.831,     54.473,             69.830,             51.355,             47.695,             52.252,             60.701,             47.294,             52.187,             80.300,             68.934,             60.730,             69.079,             75.333,             69.585,             71.854
         2,     74.529,     74.989,     59.686,             74.359,             56.126,             53.582,             57.284,             66.353,             52.437,             57.658,             83.721,             73.103,             65.710,             73.198,             79.696,             73.498,             75.997
         3,     77.816,     78.201,     63.988,             77.811,             60.296,             57.801,             61.667,             71.027,             57.103,             62.211,             86.220,             76.413,             69.254,             76.536,             83.045,             76.751,             79.189
         4,     80.149,     80.430,     67.116,             80.295,             63.508,             60.667,             64.978,             74.344,             60.468,             65.552,             87.963,             78.849,             71.638,             78.911,             85.287,             78.965,             81.394
         5,     82.121,     82.309,     69.856,             82.355,             66.383,             62.795,             67.996,             77.220,             63.661,             68.581,             89.366,             80.909,             73.407,             81.004,             87.157,             81.001,             83.316
         6,     83.536,     83.622,     71.818,             83.881,             68.556,             64.307,             70.197,             79.194,             65.823,             70.770,             90.383,             82.421,             74.663,             82.479,             88.405,             82.354,             84.653
         7,     84.690,     84.679,     73.428,             85.134,             70.392,             65.438,             72.039,             80.778,             67.610,             72.608,             91.206,             83.656,             75.607,             83.685,             89.391,             83.459,             85.751
         8,     85.722,     85.619,     74.885,             86.236,             72.081,             66.340,             73.755,             82.206,             69.279,             74.302,             91.917,             84.755,             76.367,             84.794,             90.276,             84.479,             86.744
         9,     86.586,     86.397,     76.109,             87.169,             73.521,             67.057,             75.197,             83.373,             70.683,             75.760,             92.512,             85.672,             76.976,             85.710,             90.993,             85.329,             87.584
        10,     87.335,     87.059,     77.164,             87.976,             74.799,             67.634,             76.474,             84.379,             71.863,             77.024,             93.021,             86.467,             77.472,             86.514,             91.602,             86.036,             88.301
        11,     87.937,     87.582,     78.004,             88.648,             75.844,             68.085,             77.489,             85.161,             72.760,             78.043,             93.440,             87.109,             77.862,             87.145,             92.073,             86.570,             88.872
        12,     88.468,     88.037,     78.743,             89.242,             76.776,             68.462,             78.387,             85.845,             73.541,             78.948,             93.807,             87.675,             78.189,             87.699,             92.481,             87.031,             89.375
        13,     88.999,     88.492,     79.490,             89.816,             77.710,             68.796,             79.312,             86.537,             74.380,             79.881,             94.159,             88.234,             78.484,             88.265,             92.890,             87.522,             89.889
        14,     89.428,     88.852,     80.085,             90.295,             78.479,             69.062,             80.051,             87.084,             74.997,             80.627,             94.451,             88.690,             78.720,             88.714,             93.211,             87.882,             90.297
        15,     89.833,     89.189,     80.646,             90.739,             79.209,             69.295,             80.758,             87.603,             75.582,             81.335,             94.720,             89.118,             78.929,             89.142,             93.514,             88.222,             90.682
        16,     90.173,     89.468,     81.111,             91.123,             79.828,             69.489,             81.338,             88.027,             76.043,             81.926,             94.952,             89.478,             79.102,             89.492,             93.760,             88.488,             91.002
        17,     90.507,     89.741,     81.570,             91.492,             80.438,             69.662,             81.919,             88.447,             76.514,             82.517,             95.173,             89.829,             79.260,             89.840,             94.002,             88.758,             91.321
        18,     90.797,     89.973,     81.963,             91.818,             80.971,             69.807,             82.418,             88.805,             76.897,             83.022,             95.367,             90.132,             79.395,             90.139,             94.207,             88.978,             91.594
        19,     91.074,     90.194,     82.338,             92.127,             81.479,             69.937,             82.896,             89.145,             77.268,             83.511,             95.551,             90.421,             79.516,             90.423,             94.400,             89.189,             91.857
        20,     91.331,     90.397,     82.685,             92.411,             81.956,             70.052,             83.345,             89.464,             77.602,             83.963,             95.720,             90.689,             79.624,             90.691,             94.581,             89.377,             92.099
        21,     91.553,     90.570,     82.980,             92.662,             82.369,             70.151,             83.722,             89.732,             77.873,             84.351,             95.868,             90.920,             79.718,             90.914,             94.732,             89.530,             92.305
        22,     91.778,     90.745,     83.282,             92.910,             82.787,             70.244,             84.114,             90.008,             78.158,             84.751,             96.014,             91.153,             79.808,             91.147,             94.886,             89.689,             92.517
        23,     91.974,     90.895,     83.540,             93.129,             83.152,             70.323,             84.448,             90.243,             78.388,             85.095,             96.143,             91.355,             79.885,             91.345,             95.017,             89.818,             92.699
        24,     92.157,     91.034,     83.781,             93.335,             83.495,             70.393,             84.762,             90.462,             78.600,             85.418,             96.264,             91.544,             79.953,             91.531,             95.138,             89.935,             92.869
        25,     92.344,     91.175,     84.026,             93.539,             83.843,             70.455,             85.087,             90.686,             78.823,             85.751,             96.384,             91.735,             80.018,             91.722,             95.262,             90.058,             93.045
        26,     92.507,     91.297,     84.239,             93.722,             84.150,             70.511,             85.367,             90.881,             79.005,             86.039,             96.490,             91.902,             80.075,             91.887,             95.369,             90.158,             93.197
        27,     92.664,     91.413,     84.443,             93.895,             84.445,             70.563,             85.638,             91.067,             79.174,             86.314,             96.591,             92.062,             80.128,             92.048,             95.472,             90.251,             93.341
        28,     92.806,     91.517,     84.624,             94.054,             84.712,             70.610,             85.880,             91.235,             79.319,             86.561,             96.683,             92.206,             80.175,             92.191,             95.565,             90.331,             93.471
        29,     92.945,     91.619,     84.802,             94.207,             84.974,             70.652,             86.120,             91.400,             79.460,             86.803,             96.772,             92.347,             80.217,             92.333,             95.657,             90.408,             93.597
        30,     93.078,     91.714,     84.971,             94.353,             85.223,             70.693,             86.347,             91.556,             79.591,             87.033,             96.856,             92.480,             80.257,             92.467,             95.743,             90.479,             93.717
        31,     93.198,     91.800,     85.122,             94.487,             85.450,             70.731,             86.551,             91.697,             79.702,             87.238,             96.933,             92.601,             80.293,             92.588,             95.821,             90.541,             93.825
        32,     93.320,     91.887,     85.276,             94.620,             85.679,             70.766,             86.762,             91.840,             79.816,             87.448,             97.010,             92.723,             80.327,             92.713,             95.900,             90.604,             93.934
        33,     93.431,     91.966,     85.414,             94.744,             85.888,             70.798,             86.951,             91.968,             79.915,             87.638,             97.081,             92.833,             80.359,             92.824,             95.971,             90.660,             94.033
        34,     93.540,     92.043,     85.550,             94.863,             86.094,             70.827,             87.139,             92.094,             80.010,             87.825,             97.150,             92.941,             80.388,             92.935,             96.040,             90.714,             94.130
        35,     93.642,     92.114,     85.677,             94.977,             86.287,             70.853,             87.314,             92.211,             80.097,             87.999,             97.214,             93.043,             80.415,             93.039,             96.104,             90.763,             94.220
        36,     93.735,     92.177,     85.789,             95.080,             86.461,             70.876,             87.469,             92.315,             80.169,             88.155,             97.274,             93.134,             80.439,             93.130,             96.161,             90.805,             94.300
        37,     93.830,     92.243,     85.906,             95.185,             86.640,             70.896,             87.633,             92.423,             80.245,             88.317,             97.334,             93.228,             80.461,             93.226,             96.220,             90.848,             94.384
        38,     93.916,     92.301,     86.008,             95.280,             86.801,             70.912,             87.778,             92.517,             80.308,             88.460,             97.389,             93.312,             80.480,             93.311,             96.271,             90.884,             94.458
        39,     94.005,     92.361,     86.115,             95.378,             86.968,             70.927,             87.931,             92.617,             80.375,             88.610,             97.444,             93.399,             80.498,             93.401,             96.325,             90.922,             94.535
        40,     94.086,     92.414,     86.211,             95.467,             87.119,             70.939,             88.068,             92.706,             80.431,             88.744,             97.495,             93.477,             80.514,             93.481,             96.374,             90.954,             94.604
        41,     94.162,     92.464,     86.300,             95.552,             87.262,             70.950,             88.196,             92.788,             80.482,             88.871,             97.544,             93.551,             80.529,             93.556,             96.418,             90.983,             94.669
        42,     94.238,     92.514,     86.389,             95.635,             87.404,             70.959,             88.325,             92.872,             80.531,             88.996,             97.591,             93.625,             80.542,             93.632,             96.464,             91.011,             94.733
        43,     94.309,     92.560,     86.472,             95.715,             87.537,             70.966,             88.446,             92.950,             80.576,             89.114,             97.636,             93.693,             80.555,             93.703,             96.506,             91.036,             94.793
        44,     94.381,     92.606,     86.554,             95.793,             87.670,             70.971,             88.568,             93.028,             80.619,             89.230,             97.681,             93.761,             80.566,             93.774,             96.548,             91.061,             94.853
        45,     94.447,     92.649,     86.630,             95.866,             87.793,             70.975,             88.680,             93.100,             80.658,             89.338,             97.722,             93.825,             80.576,             93.840,             96.587,             91.083,             94.908
        46,     94.510,     92.688,     86.701,             95.935,             87.910,             70.978,             88.785,             93.167,             80.692,             89.439,             97.761,             93.884,             80.585,             93.901,             96.624,             91.102,             94.960
        47,     94.572,     92.727,     86.771,             96.004,             88.025,             70.982,             88.890,             93.233,             80.725,             89.539,             97.800,             93.943,             80.594,             93.963,             96.659,             91.121,             95.012
        48,     94.631,     92.764,     86.837,             96.069,             88.134,             70.984,             88.988,             93.296,             80.756,             89.634,             97.836,             93.999,             80.602,             94.020,             96.693,             91.137,             95.060
        49,     94.689,     92.800,     86.903,             96.133,             88.243,             70.987,             89.087,             93.359,             80.785,             89.728,             97.872,             94.054,             80.610,             94.078,             96.726,             91.154,             95.108
        50,     94.746,     92.836,     86.966,             96.195,             88.347,             70.989,             89.182,             93.419,             80.813,             89.819,             97.907,             94.108,             80.618,             94.134,             96.758,             91.169,             95.155
        51,     94.801,     92.870,     87.028,             96.256,             88.449,             70.991,             89.274,             93.477,             80.840,             89.908,             97.942,             94.159,             80.625,             94.188,             96.788,             91.184,             95.201
        52,     94.853,     92.901,     87.085,             96.313,             88.545,             70.992,             89.361,             93.531,             80.863,             89.990,             97.974,             94.208,             80.632,             94.239,             96.817,             91.197,             95.243
        53,     94.902,     92.931,     87.139,             96.367,             88.635,             70.993,             89.441,             93.581,             80.884,             90.067,             98.004,             94.253,             80.638,             94.286,             96.843,             91.209,             95.283
        54,     94.951,     92.960,     87.192,             96.421,             88.725,             70.994,             89.523,             93.631,             80.905,             90.144,             98.034,             94.299,             80.644,             94.334,             96.869,             91.221,             95.323
        55,     94.998,     92.988,     87.242,             96.472,             88.811,             70.994,             89.600,             93.677,             80.924,             90.217,             98.062,             94.342,             80.649,             94.379,             96.894,             91.232,             95.360
        56,     95.045,     93.017,     87.293,             96.524,             88.897,             70.994,             89.678,             93.724,             80.943,             90.291,             98.091,             94.386,             80.654,             94.426,             96.918,             91.243,             95.399
        57,     95.089,     93.042,     87.340,             96.572,             88.977,             70.994,             89.750,             93.767,             80.960,             90.358,             98.117,             94.426,             80.659,             94.468,             96.941,             91.252,             95.434
        58,     95.133,     93.068,     87.386,             96.619,             89.058,             70.993,             89.822,             93.809,             80.976,             90.426,             98.144,             94.466,             80.663,             94.511,             96.963,             91.262,             95.468
        59,     95.174,     93.092,     87.429,             96.664,             89.132,             70.993,             89.889,             93.848,             80.991,             90.489,             98.169,             94.503,             80.667,             94.550,             96.983,             91.270,             95.501
        60,     95.215,     93.115,     87.472,             96.709,             89.206,             70.991,             89.955,             93.886,             81.004,             90.551,             98.193,             94.540,             80.670,             94.590,             97.003,             91.277,             95.533
        61,     95.255,     93.138,     87.514,             96.753,             89.279,             70.990,             90.021,             93.924,             81.017,             90.612,             98.218,             94.576,             80.674,             94.629,             97.023,             91.285,             95.565
        62,     95.293,     93.160,     87.553,             96.794,             89.348,             70.989,             90.083,             93.959,             81.029,             90.670,             98.241,             94.611,             80.677,             94.666,             97.041,             91.292,             95.594
        63,     95.331,     93.181,     87.591,             96.835,             89.416,             70.988,             90.143,             93.993,             81.040,             90.726,             98.263,             94.645,             80.680,             94.702,             97.059,             91.298,             95.623
        64,     95.367,     93.202,     87.628,             96.874,             89.482,             70.986,             90.201,             94.025,             81.050,             90.780,             98.285,             94.677,             80.683,             94.737,             97.076,             91.304,             95.651
        65,     95.403,     93.222,     87.665,             96.913,             89.546,             70.985,             90.259,             94.056,             81.060,             90.833,             98.306,             94.709,             80.686,             94.771,             97.092,             91.310,             95.678
        66,     95.437,     93.241,     87.699,             96.949,             89.608,             70.984,             90.314,             94.086,             81.068,             90.883,             98.327,             94.739,             80.689,             94.803,             97.108,             91.315,             95.704
        67,     95.470,     93.259,     87.731,             96.985,             89.667,             70.983,             90.365,             94.113,             81.076,             90.931,             98.346,             94.768,             80.692,             94.834,             97.122,             91.319,             95.728
        68,     95.503,     93.277,     87.764,             97.020,             89.726,             70.981,             90.418,             94.141,             81.084,             90.979,             98.366,             94.797,             80.695,             94.866,             97.137,             91.324,             95.753
        69,     95.535,     93.294,     87.796,             97.055,             89.783,             70.980,             90.469,             94.167,             81.091,             91.025,             98.385,             94.826,             80.698,             94.896,             97.151,             91.328,             95.776
        70,     95.565,     93.310,     87.825,             97.088,             89.837,             70.978,             90.517,             94.191,             81.097,             91.069,             98.403,             94.853,             80.700,             94.925,             97.164,             91.331,             95.799
        71,     95.595,     93.327,     87.854,             97.120,             89.891,             70.977,             90.564,             94.215,             81.102,             91.111,             98.420,             94.879,             80.703,             94.953,             97.176,             91.335,             95.820
        72,     95.624,     93.342,     87.882,             97.151,             89.942,             70.974,             90.608,             94.238,             81.107,             91.152,             98.437,             94.904,             80.705,             94.980,             97.188,             91.338,             95.841
        73,     95.654,     93.357,     87.910,             97.183,             89.995,             70.971,             90.655,             94.261,             81.113,             91.194,             98.455,             94.930,             80.706,             95.008,             97.200,             91.341,             95.862
        74,     95.682,     93.372,     87.937,             97.213,             90.045,             70.969,             90.698,             94.282,             81.117,             91.233,             98.471,             94.954,             80.708,             95.034,             97.211,             91.343,             95.882
        75,     95.709,     93.386,     87.963,             97.243,             90.094,             70.966,             90.740,             94.302,             81.121,             91.271,             98.487,             94.978,             80.710,             95.060,             97.222,             91.346,             95.902
        76,     95.736,     93.400,     87.987,             97.271,             90.140,             70.964,             90.780,             94.321,             81.125,             91.307,             98.503,             95.000,             80.712,             95.084,             97.232,             91.348,             95.920
        77,     95.761,     93.413,     88.011,             97.298,             90.186,             70.961,             90.819,             94.339,             81.128,             91.343,             98.518,             95.023,             80.714,             95.108,             97.242,             91.350,             95.938
        78,     95.787,     93.426,     88.035,             97.326,             90.231,             70.959,             90.858,             94.357,             81.132,             91.378,             98.533,             95.045,             80.715,             95.131,             97.251,             91.352,             95.956
        79,     95.811,     93.438,     88.057,             97.352,             90.274,             70.957,             90.894,             94.374,             81.135,             91.411,             98.547,             95.065,             80.717,             95.153,             97.260,             91.354,             95.973
        80,     95.836,     93.451,     88.079,             97.378,             90.317,             70.954,             90.931,             94.390,             81.137,             91.444,             98.561,             95.086,             80.718,             95.175,             97.268,             91.355,             95.990
        81,     95.860,     93.462,     88.100,             97.403,             90.358,             70.952,             90.966,             94.405,             81.140,             91.476,             98.575,             95.106,             80.719,             95.197,             97.277,             91.356,             96.006
        82,     95.883,     93.474,     88.121,             97.428,             90.399,             70.949,             91.000,             94.419,             81.142,             91.507,             98.588,             95.126,             80.721,             95.218,             97.284,             91.358,             96.022
        83,     95.906,     93.485,     88.141,             97.452,             90.439,             70.947,             91.033,             94.433,             81.145,             91.537,             98.601,             95.146,             80.722,             95.238,             97.292,             91.359,             96.037
        84,     95.927,     93.495,     88.160,             97.475,             90.476,             70.944,             91.065,             94.446,             81.147,             91.566,             98.613,             95.164,             80.723,             95.257,             97.298,             91.360,             96.052
        85,     95.950,     93.506,     88.179,             97.499,             90.516,             70.942,             91.097,             94.459,             81.149,             91.595,             98.626,             95.183,             80.724,             95.277,             97.305,             91.361,             96.067
        86,     95.971,     93.516,     88.197,             97.521,             90.552,             70.939,             91.127,             94.470,             81.150,             91.623,             98.638,             95.200,             80.725,             95.296,             97.311,             91.362,             96.081
        87,     95.992,     93.526,     88.215,             97.543,             90.588,             70.936,             91.157,             94.481,             81.152,             91.650,             98.650,             95.218,             80.726,             95.314,             97.317,             91.363,             96.095
        88,     96.012,     93.536,     88.233,             97.565,             90.623,             70.933,             91.186,             94.492,             81.154,             91.676,             98.662,             95.235,             80.727,             95.331,             97.323,             91.363,             96.108
        89,     96.032,     93.545,     88.249,             97.585,             90.657,             70.931,             91.213,             94.501,             81.155,             91.701,             98.673,             95.252,             80.727,             95.348,             97.328,             91.364,             96.121
        90,     96.052,     93.554,     88.266,             97.606,             90.691,             70.927,             91.241,             94.511,             81.156,             91.727,             98.684,             95.268,             80.728,             95.365,             97.333,             91.364,             96.134
        91,     96.071,     93.563,     88.281,             97.626,             90.723,             70.924,             91.267,             94.520,             81.157,             91.751,             98.695,             95.284,             80.728,             95.381,             97.338,             91.365,             96.146
        92,     96.089,     93.571,     88.297,             97.646,             90.755,             70.921,             91.292,             94.528,             81.157,             91.776,             98.706,             95.300,             80.728,             95.397,             97.343,             91.365,             96.159
        93,     96.108,     93.579,     88.311,             97.665,             90.787,             70.918,             91.317,             94.536,             81.158,             91.799,             98.716,             95.315,             80.729,             95.412,             97.347,             91.365,             96.171
        94,     96.126,     93.587,     88.326,             97.684,             90.817,             70.914,             91.341,             94.544,             81.158,             91.822,             98.726,             95.330,             80.729,             95.427,             97.351,             91.366,             96.182
        95,     96.143,     93.595,     88.340,             97.703,             90.848,             70.911,             91.365,             94.551,             81.158,             91.845,             98.736,             95.344,             80.729,             95.442,             97.355,             91.366,             96.194
        96,     96.160,     93.603,     88.353,             97.721,             90.876,             70.908,             91.388,             94.557,             81.158,             91.866,             98.746,             95.358,             80.729,             95.455,             97.358,             91.366,             96.205
        97,     96.177,     93.610,     88.367,             97.738,             90.905,             70.906,             91.410,             94.563,             81.158,             91.887,             98.756,             95.372,             80.729,             95.469,             97.362,             91.366,             96.216
        98,     96.194,     93.617,     88.380,             97.756,             90.932,             70.903,             91.432,             94.569,             81.158,             91.908,             98.765,             95.386,             80.729,             95.482,             97.365,             91.366,             96.227
        99,     96.211,     93.624,     88.393,             97.774,             90.960,             70.901,             91.453,             94.574,             81.158,             91.929,             98.775,             95.399,             80.729,             95.495,             97.368,             91.366,             96.238
       100,     96.227,     93.631,     88.405,             97.791,             90.987,             70.899,             91.474,             94.580,             81.157,             91.949,             98.784,             95.412,             80.729,             95.508,             97.371,             91.366,             96.249
       101,     96.243,     93.638,     88.417,             97.807,             91.012,             70.898,             91.493,             94.584,             81.157,             91.968,             98.793,             95.425,             80.729,             95.520,             97.373,             91.366,             96.259
       102,     96.258,     93.644,     88.429,             97.823,             91.038,             70.896,             91.513,             94.589,             81.157,             91.988,             98.802,             95.437,             80.729,             95.532,             97.376,             91.366,             96.269
       103,     96.273,     93.651,     88.440,             97.839,             91.062,             70.894,             91.532,             94.593,             81.156,             92.006,             98.810,             95.449,             80.729,             95.543,             97.378,             91.366,             96.279
       104,     96.288,     93.657,     88.451,             97.854,             91.086,             70.893,             91.550,             94.597,             81.156,             92.024,             98.818,             95.460,             80.729,             95.554,             97.380,             91.366,             96.288
       105,     96.303,     93.663,     88.462,             97.869,             91.110,             70.891,             91.567,             94.600,             81.156,             92.041,             98.827,             95.472,             80.729,             95.565,             97.382,             91.366,             96.297
       106,     96.317,     93.669,     88.472,             97.884,             91.132,             70.890,             91.584,             94.604,             81.155,             92.058,             98.835,             95.483,             80.729,             95.575,             97.384,             91.367,             96.307
       107,     96.331,     93.674,     88.483,             97.899,             91.155,             70.889,             91.601,             94.607,             81.155,             92.075,             98.843,             95.494,             80.729,             95.586,             97.386,             91.367,             96.315
       108,     96.345,     93.680,     88.493,             97.913,             91.176,             70.888,             91.617,             94.610,             81.155,             92.091,             98.850,             95.504,             80.729,             95.596,             97.388,             91.367,             96.324
       109,     96.358,     93.685,     88.502,             97.927,             91.197,             70.887,             91.632,             94.612,             81.154,             92.107,             98.858,             95.514,             80.729,             95.605,             97.390,             91.367,             96.332
       110,     96.371,     93.690,     88.512,             97.941,             91.218,             70.885,             91.647,             94.615,             81.154,             92.122,             98.865,             95.524,             80.729,             95.614,             97.391,             91.367,             96.341
       111,     96.384,     93.695,     88.521,             97.954,             91.238,             70.884,             91.661,             94.617,             81.153,             92.137,             98.872,             95.534,             80.729,             95.623,             97.393,             91.367,             96.349
       112,     96.397,     93.700,     88.530,             97.968,             91.258,             70.883,             91.676,             94.619,             81.153,             92.152,             98.880,             95.544,             80.729,             95.632,             97.394,             91.367,             96.357
       113,     96.410,     93.705,     88.538,             97.981,             91.277,             70.882,             91.689,             94.621,             81.152,             92.166,             98.887,             95.553,             80.729,             95.641,             97.395,             91.367,             96.364
       114,     96.422,     93.710,     88.547,             97.994,             91.296,             70.880,             91.702,             94.623,             81.152,             92.180,             98.894,             95.562,             80.729,             95.649,             97.397,             91.367,             96.372
       115,     96.434,     93.715,     88.555,             98.007,             91.314,             70.879,             91.715,             94.624,             81.151,             92.194,             98.900,             95.571,             80.729,             95.657,             97.398,             91.367,             96.379
       116,     96.446,     93.719,     88.563,             98.019,             91.332,             70.878,             91.728,             94.626,             81.151,             92.207,             98.907,             95.579,             80.729,             95.665,             97.399,             91.367,             96.386
       117,     96.458,     93.723,     88.571,             98.031,             91.349,             70.877,             91.740,             94.627,             81.150,             92.220,             98.913,             95.588,             80.729,             95.672,             97.400,             91.367,             96.393
       118,     96.469,     93.728,     88.578,             98.043,             91.366,             70.876,             91.751,             94.629,             81.150,             92.233,             98.920,             95.596,             80.729,             95.680,             97.401,             91.367,             96.400
       119,     96.481,     93.732,     88.586,             98.055,             91.383,             70.875,             91.763,             94.630,             81.149,             92.245,             98.926,             95.604,             80.729,             95.687,             97.402,             91.367,             96.406
       120,     96.492,     93.736,     88.593,             98.066,             91.399,             70.874,             91.774,             94.631,             81.149,             92.257,             98.932,             95.612,             80.729,             95.694,             97.402,             91.367,             96.413
       121,     96.502,     93.740,     88.600,             98.078,             91.415,             70.872,             91.785,             94.632,             81.149,             92.269,             98.939,             95.619,             80.729,             95.701,             97.403,             91.367,             96.419
       122,     96.513,     93.743,     88.607,             98.089,             91.430,             70.871,             91.795,             94.633,             81.148,             92.280,             98.944,             95.627,             80.729,             95.708,             97.404,             91.367,             96.425
       123,     96.524,     93.747,     88.613,             98.100,             91.445,             70.870,             91.805,             94.634,             81.148,             92.291,             98.950,             95.634,             80.729,             95.714,             97.405,             91.367,             96.431
       124,     96.534,     93.751,     88.620,             98.111,             91.460,             70.869,             91.815,             94.634,             81.148,             92.302,             98.956,             95.641,             80.729,             95.720,             97.405,             91.367,             96.436
       125,     96.544,     93.754,     88.626,             98.121,             91.475,             70.868,             91.824,             94.635,             81.147,             92.312,             98.962,             95.648,             80.729,             95.726,             97.406,             91.367,             96.442
       126,     96.554,     93.758,     88.632,             98.132,             91.489,             70.867,             91.833,             94.636,             81.147,             92.323,             98.968,             95.655,             80.729,             95.732,             97.406,             91.367,             96.447
       127,     96.564,     93.761,     88.638,             98.142,             91.502,             70.866,             91.842,             94.637,             81.147,             92.332,             98.973,             95.661,             80.729,             95.738,             97.407,             91.367,             96.452
       128,     96.574,     93.764,     88.644,             98.152,             91.516,             70.865,             91.851,             94.637,             81.147,             92.342,             98.978,             95.667,             80.729,             95.744,             97.408,             91.367,             96.458
       129,     96.583,     93.768,     88.650,             98.162,             91.529,             70.864,             91.859,             94.638,             81.147,             92.351,             98.984,             95.674,             80.729,             95.749,             97.408,             91.367,             96.463
       130,     96.593,     93.771,     88.656,             98.172,             91.542,             70.864,             91.867,             94.638,             81.146,             92.361,             98.989,             95.680,             80.729,             95.755,             97.408,             91.367,             96.468
       131,     96.602,     93.774,     88.661,             98.181,             91.554,             70.863,             91.875,             94.639,             81.146,             92.369,             98.994,             95.686,             80.729,             95.760,             97.409,             91.367,             96.472
       132,     96.611,     93.777,     88.666,             98.190,             91.566,             70.862,             91.882,             94.639,             81.146,             92.378,             98.999,             95.692,             80.729,             95.765,             97.409,             91.367,             96.477
       133,     96.620,     93.780,     88.672,             98.200,             91.578,             70.862,             91.890,             94.639,             81.146,             92.386,             99.004,             95.697,             80.729,             95.770,             97.409,             91.367,             96.482
       134,     96.629,     93.783,     88.677,             98.209,             91.590,             70.861,             91.897,             94.640,             81.146,             92.395,             99.009,             95.703,             80.729,             95.775,             97.410,             91.367,             96.486
       135,     96.637,     93.785,     88.682,             98.217,             91.601,             70.861,             91.904,             94.640,             81.146,             92.402,             99.014,             95.708,             80.729,             95.779,             97.410,             91.367,             96.490
       136,     96.646,     93.788,     88.686,             98.226,             91.612,             70.860,             91.910,             94.640,             81.146,             92.410,             99.018,             95.713,             80.729,             95.784,             97.410,             91.367,             96.494
       137,     96.654,     93.791,     88.691,             98.235,             91.623,             70.859,             91.917,             94.640,             81.146,             92.417,             99.023,             95.718,             80.729,             95.788,             97.410,             91.367,             96.498
       138,     96.662,     93.793,     88.696,             98.243,             91.633,             70.859,             91.923,             94.640,             81.146,             92.424,             99.027,             95.723,             80.729,             95.792,             97.410,             91.367,             96.502
       139,     96.670,     93.796,     88.700,             98.252,             91.644,             70.858,             91.929,             94.640,             81.146,             92.431,             99.032,             95.728,             80.729,             95.796,             97.411,             91.367,             96.506
       140,     96.678,     93.798,     88.704,             98.260,             91.654,             70.857,             91.935,             94.640,             81.146,             92.438,             99.036,             95.733,             80.729,             95.800,             97.411,             91.367,             96.510
       141,     96.686,     93.800,     88.708,             98.268,             91.663,             70.857,             91.940,             94.640,             81.146,             92.444,             99.041,             95.737,             80.729,             95.804,             97.411,             91.367,             96.513
       142,     96.694,     93.803,     88.712,             98.276,             91.673,             70.856,             91.946,             94.640,             81.146,             92.451,             99.045,             95.742,             80.729,             95.808,             97.411,             91.367,             96.517
       143,     96.701,     93.805,     88.716,             98.283,             91.682,             70.856,             91.951,             94.640,             81.146,             92.457,             99.049,             95.746,             80.729,             95.811,             97.411,             91.367,             96.520
       144,     96.709,     93.807,     88.720,             98.291,             91.691,             70.855,             91.956,             94.640,             81.146,             92.463,             99.053,             95.750,             80.729,             95.815,             97.411,             91.367,             96.524
       145,     96.716,     93.809,     88.724,             98.299,             91.700,             70.855,             91.961,             94.640,             81.146,             92.469,             99.057,             95.754,             80.729,             95.818,             97.411,             91.367,             96.527
       146,     96.723,     93.811,     88.728,             98.306,             91.708,             70.854,             91.965,             94.640,             81.146,             92.475,             99.061,             95.758,             80.729,             95.821,             97.411,             91.367,             96.530
       147,     96.730,     93.813,     88.731,             98.314,             91.716,             70.854,             91.970,             94.640,             81.146,             92.480,             99.065,             95.762,             80.729,             95.825,             97.411,             91.367,             96.533
       148,     96.737,     93.815,     88.735,             98.321,             91.725,             70.853,             91.974,             94.640,             81.146,             92.486,             99.069,             95.766,             80.729,             95.828,             97.411,             91.367,             96.536
       149,     96.744,     93.817,     88.738,             98.328,             91.732,             70.853,             91.978,             94.640,             81.145,             92.491,             99.073,             95.769,             80.729,             95.831,             97.411,             91.367,             96.539


==> data/trimap/lrr.csv <==
 tri_width,     global,    average,        iou,           road iou,       sidewalk iou,       building iou,           wall iou,          fence iou,           pole iou,  traffic light iou,   traffic sign iou,     vegetation iou,        terrain iou,            sky iou,         person iou,          rider iou,            car iou,          truck iou,            bus iou,          train iou,     motorcycle iou,        bicycle iou,           road acc,       sidewalk acc,       building acc,           wall acc,          fence acc,           pole acc,  traffic light acc,   traffic sign acc,     vegetation acc,        terrain acc,            sky acc,         person acc,          rider acc,            car acc,          truck acc,            bus acc,          train acc,     motorcycle acc,        bicycle acc
        -1,     95.356,     82.981,     72.527,             97.725,             82.963,             91.180,             49.558,             56.795,             60.721,             65.629,             75.708,             91.762,             62.178,             93.955,             78.585,             55.915,             93.413,             60.621,             76.168,             63.338,             48.752,             73.047,             98.886,             90.714,             95.470,             61.786,             69.371,             71.926,             83.513,             84.949,             96.034,             72.572,             98.320,             88.979,             74.587,             96.975,             72.055,             87.550,             78.004,             69.343,             85.597
         1,     66.082,     57.208,     39.803,             67.405,             43.610,             50.566,             22.829,             25.540,             43.035,             36.801,             42.417,             50.639,             31.782,             61.378,             43.931,             33.763,             52.630,             27.376,             34.426,             22.706,             26.218,             39.203,             79.888,             59.388,             68.180,             31.287,             45.440,             53.845,             60.786,             58.976,             68.290,             44.284,             81.359,             64.195,             54.810,             71.998,             45.070,             55.874,             35.643,             47.122,             60.516
         2,     70.245,     60.741,     43.669,             71.196,             48.601,             55.220,             25.336,             27.830,             48.799,             40.875,             47.905,             55.569,             34.712,             66.490,             48.871,             36.626,             58.348,             29.714,             37.613,             24.878,             28.178,             42.941,             82.690,             64.255,             72.262,             34.200,             47.954,             59.262,             64.543,             63.336,             72.364,             47.531,             85.007,             68.263,             57.727,             76.343,             47.717,             58.987,             38.213,             49.429,             63.991
         3,     73.629,     63.689,     47.085,             74.282,             52.852,             59.420,             27.550,             29.981,             52.809,             44.794,             52.612,             60.009,             37.388,             70.768,             53.458,             39.486,             63.114,             31.843,             40.466,             26.841,             30.259,             46.673,             84.889,             68.145,             75.639,             36.698,             50.137,             63.039,             67.901,             66.933,             75.758,             50.406,             87.723,             71.750,             60.488,             79.673,             50.021,             61.452,             40.345,             51.842,             67.258
         4,     76.090,     65.884,     49.722,             76.669,             56.147,             62.680,             29.432,             31.814,             55.507,             47.969,             56.190,             63.407,             39.539,             73.885,             56.861,             41.689,             66.623,             33.560,             42.840,             28.530,             31.897,             49.477,             86.534,             71.035,             78.146,             38.802,             51.870,             65.558,             70.454,             69.617,             78.254,             52.685,             89.493,             74.201,             62.511,             81.964,             51.821,             63.401,             42.198,             53.703,             69.553
         5,     78.224,     67.837,     52.137,             78.727,             59.102,             65.635,             31.112,             33.489,             57.329,             50.895,             59.320,             66.557,             41.491,             76.619,             60.109,             43.951,             69.757,             35.200,             45.061,             30.148,             33.751,             52.348,             87.923,             73.498,             80.299,             40.669,             53.390,             67.262,             72.751,             71.988,             80.473,             54.720,             90.944,             76.487,             64.544,             83.926,             53.551,             65.132,             43.793,             55.730,             71.818
         6,     79.759,     69.265,     53.934,             80.302,             61.299,             67.841,             32.532,             34.898,             58.611,             53.113,             61.601,             68.853,             42.989,             78.524,             62.340,             45.474,             72.026,             36.487,             46.859,             31.571,             35.106,             54.321,             88.955,             75.279,             81.856,             42.271,             54.597,             68.455,             74.447,             73.697,             82.054,             56.239,             91.892,             78.032,             65.900,             85.294,             54.872,             66.521,             45.204,             57.172,             73.305
         7,     81.021,     70.460,     55.455,             81.627,             63.155,             69.700,             33.767,             36.167,             59.496,             54.950,             63.474,             70.777,             44.287,             80.069,             64.189,             46.766,             73.922,             37.640,             48.437,             32.844,             36.371,             56.013,             89.809,             76.739,             83.121,             43.675,             55.643,             69.293,             75.823,             75.107,             83.350,             57.527,             92.638,             79.297,             67.046,             86.406,             56.062,             67.745,             46.434,             58.486,             74.543
         8,     82.159,     71.550,     56.859,             82.802,             64.829,             71.409,             34.869,             37.358,             60.107,             56.594,             65.108,             72.572,             45.479,             81.464,             65.919,             48.024,             75.646,             38.777,             49.941,             34.070,             37.688,             57.665,             90.558,             78.020,             84.247,             44.931,             56.611,             69.890,             77.033,             76.355,             84.533,             58.680,             93.303,             80.468,             68.170,             87.397,             57.241,             68.899,             47.561,             59.832,             75.720
         9,     83.124,     72.493,     58.080,             83.825,             66.324,             72.864,             35.863,             38.439,             60.547,             57.961,             66.469,             74.080,             46.567,             82.613,             67.394,             49.121,             77.118,             39.801,             51.321,             35.239,             38.861,             59.106,             91.198,             79.147,             85.182,             46.050,             57.454,             70.332,             78.027,             77.398,             85.514,             59.712,             93.838,             81.453,             69.161,             88.227,             58.309,             69.949,             48.661,             61.032,             76.718
        10,     83.956,     73.308,     59.142,             84.704,             67.573,             74.149,             36.756,             39.418,             60.861,             59.135,             67.593,             75.414,             47.508,             83.608,             68.638,             50.020,             78.389,             40.766,             52.584,             36.298,             39.920,             60.366,             91.741,             80.072,             85.991,             47.053,             58.211,             70.659,             78.869,             78.259,             86.370,             60.595,             94.291,             82.277,             69.966,             88.933,             59.290,             70.902,             49.671,             62.124,             77.570
        11,     84.628,     73.971,     60.009,             85.445,             68.611,             75.190,             37.560,             40.284,             61.091,             60.049,             68.490,             76.468,             48.305,             84.388,             69.597,             50.680,             79.414,             41.569,             53.664,             37.263,             40.754,             61.349,             92.192,             80.833,             86.636,             47.944,             58.866,             70.903,             79.516,             78.938,             87.041,             61.331,             94.640,             82.909,             70.552,             89.495,             60.089,             71.723,             50.630,             62.990,             78.223
        12,     85.222,     74.561,     60.781,             86.105,             69.532,             76.113,             38.288,             41.075,             61.263,             60.819,             69.264,             77.400,             49.028,             85.070,             70.432,             51.249,             80.321,             42.315,             54.662,             38.175,             41.508,             62.226,             92.588,             81.503,             87.200,             48.748,             59.460,             71.093,             80.058,             79.524,             87.629,             61.987,             94.940,             83.457,             71.052,             89.989,             60.822,             72.487,             51.549,             63.776,             78.795
        13,     85.823,     75.163,     61.572,             86.754,             70.485,             77.044,             38.988,             41.846,             61.383,             61.540,             69.979,             78.363,             49.795,             85.757,             71.316,             51.886,             81.244,             43.119,             55.677,             39.142,             42.353,             63.195,             92.975,             82.187,             87.758,             49.516,             60.046,             71.240,             80.566,             80.067,             88.228,             62.678,             95.238,             84.035,             71.614,             90.490,             61.617,             73.270,             52.511,             64.647,             79.415
        14,     86.308,     75.649,     62.211,             87.298,             71.246,             77.804,             39.602,             42.528,             61.478,             62.091,             70.554,             79.128,             50.425,             86.303,             71.973,             52.324,             81.984,             43.812,             56.546,             39.998,             42.979,             63.929,             93.294,             82.732,             88.210,             50.189,             60.549,             71.359,             80.951,             80.503,             88.701,             63.238,             95.471,             84.464,             71.995,             90.889,             62.287,             73.931,             53.396,             65.294,             79.880
        15,     86.767,     76.108,     62.817,             87.804,             71.955,             78.528,             40.178,             43.174,             61.551,             62.574,             71.062,             79.862,             51.025,             86.821,             72.590,             52.734,             82.681,             44.509,             57.390,             40.861,             43.589,             64.640,             93.588,             83.235,             88.634,             50.819,             61.019,             71.459,             81.289,             80.890,             89.149,             63.769,             95.688,             84.868,             72.348,             91.265,             62.959,             74.566,             54.272,             65.915,             80.326
        16,     87.154,     76.496,     63.330,             88.248,             72.564,             79.136,             40.701,             43.755,             61.609,             62.954,             71.487,             80.463,             51.543,             87.245,             73.079,             53.047,             83.264,             45.117,             58.134,             41.657,             44.068,             65.205,             93.843,             83.668,             88.988,             51.384,             61.427,             71.543,             81.555,             81.213,             89.517,             64.219,             95.864,             85.187,             72.612,             91.577,             63.527,             75.120,             55.102,             66.395,             80.680
        17,     87.537,     76.879,     63.841,             88.679,             73.173,             79.737,             41.197,             44.308,             61.647,             63.303,             71.884,             81.064,             52.069,             87.666,             73.570,             53.379,             83.842,             45.759,             58.875,             42.457,             44.573,             65.794,             94.090,             84.095,             89.334,             51.916,             61.812,             71.613,             81.797,             81.517,             89.881,             64.668,             96.036,             85.508,             72.889,             91.887,             64.121,             75.669,             55.925,             66.887,             81.044
        18,     87.868,     77.208,     64.281,             89.057,             73.694,             80.260,             41.626,             44.817,             61.679,             63.591,             72.221,             81.580,             52.523,             88.026,             73.974,             53.637,             84.336,             46.338,             59.537,             43.188,             44.976,             66.276,             94.305,             84.460,             89.634,             52.382,             62.158,             71.676,             81.996,             81.776,             90.192,             65.053,             96.181,             85.773,             73.098,             92.151,             64.643,             76.157,             56.697,             67.275,             81.344
        19,     88.188,     77.527,     64.708,             89.422,             74.215,             80.761,             42.027,             45.313,             61.699,             63.844,             72.533,             82.074,             52.983,             88.369,             74.365,             53.893,             84.814,             46.911,             60.175,             43.924,             45.377,             66.755,             94.510,             84.822,             89.920,             52.817,             62.497,             71.728,             82.174,             82.016,             90.488,             65.438,             96.317,             86.030,             73.300,             92.404,             65.158,             76.628,             57.476,             67.654,             81.641
        20,     88.484,     77.820,     65.102,             89.756,             74.676,             81.231,             42.389,             45.780,             61.712,             64.060,             72.813,             82.539,             53.387,             88.691,             74.716,             54.123,             85.256,             47.472,             60.782,             44.607,             45.747,             67.197,             94.697,             85.140,             90.186,             53.212,             62.815,             71.773,             82.325,             82.235,             90.764,             65.770,             96.444,             86.261,             73.476,             92.638,             65.656,             77.075,             58.189,             68.002,             81.913
        21,     88.741,     78.072,     65.442,             90.054,             75.079,             81.635,             42.711,             46.214,             61.725,             64.235,             73.061,             82.929,             53.737,             88.963,             75.003,             54.296,             85.635,             47.964,             61.315,             45.230,             46.055,             67.559,             94.864,             85.418,             90.415,             53.564,             63.107,             71.812,             82.446,             82.429,             90.997,             66.053,             96.550,             86.451,             73.604,             92.838,             66.085,             77.463,             58.852,             68.287,             82.137
        22,     89.003,     78.329,     65.790,             90.351,             75.492,             82.048,             43.024,             46.642,             61.729,             64.400,             73.299,             83.336,             54.099,             89.242,             75.306,             54.483,             86.022,             48.485,             61.849,             45.857,             46.396,             67.952,             95.029,             85.701,             90.646,             53.903,             63.398,             71.844,             82.559,             82.618,             91.237,             66.347,             96.657,             86.650,             73.745,             93.042,             66.543,             77.855,             59.509,             68.588,             82.378
        23,     89.230,     78.550,     66.090,             90.614,             75.843,             82.406,             43.308,             47.044,             61.732,             64.529,             73.508,             83.681,             54.405,             89.480,             75.552,             54.625,             86.355,             48.946,             62.320,             46.411,             46.673,             68.272,             95.173,             85.942,             90.847,             54.213,             63.673,             71.870,             82.649,             82.784,             91.441,             66.592,             96.748,             86.812,             73.847,             93.216,             66.937,             78.198,             60.099,             68.825,             82.574
        24,     89.444,     78.756,     66.371,             90.863,             76.176,             82.743,             43.575,             47.428,             61.730,             64.635,             73.701,             84.005,             54.695,             89.703,             75.779,             54.752,             86.666,             49.390,             62.765,             46.936,             46.926,             68.573,             95.310,             86.170,             91.034,             54.505,             63.936,             71.892,             82.726,             82.938,             91.631,             66.824,             96.832,             86.962,             73.937,             93.379,             67.311,             78.524,             60.661,             69.035,             82.759
        25,     89.662,     78.964,     66.655,             91.111,             76.518,             83.085,             43.833,             47.815,             61.720,             64.735,             73.881,             84.341,             54.993,             89.929,             76.016,             54.882,             86.985,             49.850,             63.211,             47.465,             47.183,             68.894,             95.445,             86.404,             91.224,             54.787,             64.200,             71.908,             82.799,             83.082,             91.827,             67.060,             96.917,             87.117,             74.030,             93.546,             67.698,             78.855,             61.224,             69.246,             82.954
        26,     89.854,     79.147,     66.904,             91.333,             76.816,             83.387,             44.068,             48.175,             61.711,             64.815,             74.043,             84.631,             55.248,             90.124,             76.212,             54.983,             87.262,             50.259,             63.613,             47.954,             47.387,             69.160,             95.566,             86.608,             91.391,             55.039,             64.449,             71.922,             82.859,             83.211,             91.996,             67.258,             96.990,             87.246,             74.097,             93.690,             68.035,             79.154,             61.752,             69.413,             83.117
        27,     90.038,     79.319,     67.140,             91.544,             77.092,             83.678,             44.286,             48.518,             61.703,             64.888,             74.193,             84.910,             55.490,             90.312,             76.393,             55.073,             87.525,             50.660,             64.004,             48.414,             47.560,             69.413,             95.680,             86.797,             91.550,             55.273,             64.688,             71.935,             82.915,             83.331,             92.160,             67.447,             97.059,             87.366,             74.157,             93.827,             68.363,             79.442,             62.248,             69.552,             83.271
        28,     90.205,     79.474,     67.352,             91.738,             77.340,             83.941,             44.490,             48.840,             61.694,             64.954,             74.330,             85.159,             55.713,             90.479,             76.551,             55.144,             87.762,             51.025,             64.365,             48.839,             47.697,             69.630,             95.785,             86.967,             91.694,             55.489,             64.912,             71.946,             82.964,             83.441,             92.305,             67.620,             97.121,             87.471,             74.199,             93.950,             68.655,             79.706,             62.717,             69.660,             83.404
        29,     90.368,     79.624,     67.559,             91.926,             77.584,             84.199,             44.685,             49.148,             61.682,             65.016,             74.458,             85.406,             55.935,             90.643,             76.703,             55.211,             87.994,             51.387,             64.719,             49.252,             47.826,             69.845,             95.886,             87.133,             91.834,             55.696,             65.126,             71.954,             83.010,             83.545,             92.448,             67.794,             97.181,             87.572,             74.239,             94.070,             68.944,             79.967,             63.168,             69.757,             83.534
        30,     90.525,     79.768,     67.757,             92.107,             77.822,             84.444,             44.877,             49.443,             61.670,             65.073,             74.579,             85.639,             56.158,             90.798,             76.846,             55.270,             88.215,             51.740,             65.059,             49.656,             47.942,             70.049,             95.983,             87.295,             91.967,             55.895,             65.329,             71.961,             83.053,             83.642,             92.584,             67.966,             97.238,             87.669,             74.274,             94.185,             69.224,             80.220,             63.611,             69.841,             83.658
        31,     90.667,     79.897,     67.935,             92.273,             78.032,             84.667,             45.051,             49.718,             61.659,             65.125,             74.690,             85.849,             56.354,             90.936,             76.968,             55.320,             88.413,             52.055,             65.371,             50.023,             48.030,             70.225,             96.072,             87.437,             92.088,             56.079,             65.517,             71.968,             83.092,             83.731,             92.705,             68.117,             97.289,             87.751,             74.302,             94.287,             69.469,             80.452,             64.021,             69.901,             83.765
        32,     90.811,     80.026,     68.114,             92.438,             78.245,             84.894,             45.221,             49.986,             61.649,             65.176,             74.796,             86.066,             56.555,             91.077,             77.093,             55.375,             88.615,             52.381,             65.685,             50.389,             48.116,             70.412,             96.160,             87.581,             92.209,             56.259,             65.696,             71.975,             83.131,             83.817,             92.831,             68.273,             97.340,             87.837,             74.335,             94.392,             69.723,             80.685,             64.422,             69.957,             83.878
        33,     90.943,     80.145,     68.278,             92.592,             78.439,             85.099,             45.383,             50.244,             61.637,             65.222,             74.891,             86.259,             56.736,             91.203,             77.202,             55.423,             88.798,             52.680,             65.974,             50.731,             48.190,             70.573,             96.242,             87.712,             92.320,             56.433,             65.870,             71.981,             83.166,             83.893,             92.942,             68.413,             97.386,             87.912,             74.360,             94.487,             69.952,             80.897,             64.807,             70.004,             83.976
        34,     91.073,     80.261,     68.439,             92.743,             78.632,             85.302,             45.547,             50.490,             61.624,             65.265,             74.979,             86.452,             56.919,             91.328,             77.306,             55.470,             88.979,             52.977,             66.257,             51.068,             48.264,             70.733,             96.322,             87.842,             92.428,             56.607,             66.036,             71.984,             83.199,             83.964,             93.054,             68.555,             97.431,             87.984,             74.385,             94.580,             70.176,             81.107,             65.181,             70.047,             84.073
        35,     91.195,     80.368,     68.588,             92.883,             78.809,             85.493,             45.695,             50.723,             61.609,             65.306,             75.059,             86.633,             57.090,             91.444,             77.401,             55.510,             89.146,             53.256,             66.525,             51.384,             48.327,             70.877,             96.396,             87.962,             92.529,             56.766,             66.192,             71.986,             83.229,             84.029,             93.158,             68.688,             97.473,             88.051,             74.402,             94.667,             70.383,             81.305,             65.539,             70.082,             84.161
        36,     91.305,     80.465,     68.722,             93.013,             78.966,             85.664,             45.830,             50.941,             61.594,             65.340,             75.133,             86.793,             57.242,             91.547,             77.480,             55.541,             89.296,             53.504,             66.773,             51.682,             48.381,             70.997,             96.465,             88.068,             92.620,             56.912,             66.338,             71.986,             83.255,             84.090,             93.250,             68.805,             97.510,             88.107,             74.413,             94.745,             70.559,             81.485,             65.881,             70.111,             84.236
        37,     91.420,     80.565,     68.861,             93.144,             79.132,             85.841,             45.963,             51.156,             61.575,             65.374,             75.203,             86.963,             57.402,             91.655,             77.565,             55.572,             89.453,             53.766,             67.030,             51.985,             48.443,             71.128,             96.534,             88.180,             92.714,             57.057,             66.482,             71.984,             83.281,             84.147,             93.347,             68.929,             97.548,             88.167,             74.424,             94.826,             70.747,             81.677,             66.221,             70.146,             84.317
        38,     91.523,     80.654,     68.985,             93.264,             79.276,             86.001,             46.085,             51.358,             61.557,             65.405,             75.265,             87.113,             57.541,             91.750,             77.635,             55.594,             89.592,             54.003,             67.270,             52.266,             48.496,             71.239,             96.597,             88.277,             92.798,             57.188,             66.618,             71.982,             83.303,             84.199,             93.432,             69.036,             97.582,             88.218,             74.428,             94.897,             70.912,             81.853,             66.543,             70.171,             84.385
        39,     91.630,     80.747,     69.115,             93.387,             79.431,             86.167,             46.212,             51.559,             61.537,             65.434,             75.323,             87.272,             57.692,             91.850,             77.710,             55.617,             89.737,             54.259,             67.515,             52.561,             48.557,             71.358,             96.661,             88.382,             92.886,             57.325,             66.753,             71.979,             83.323,             84.248,             93.523,             69.152,             97.617,             88.271,             74.434,             94.972,             71.092,             82.033,             66.874,             70.204,             84.458
        40,     91.727,     80.831,     69.232,             93.500,             79.569,             86.318,             46.326,             51.745,             61.519,             65.458,             75.376,             87.414,             57.824,             91.940,             77.774,             55.634,             89.867,             54.492,             67.744,             52.836,             48.608,             71.460,             96.720,             88.475,             92.965,             57.452,             66.877,             71.976,             83.340,             84.293,             93.604,             69.254,             97.648,             88.316,             74.435,             95.039,             71.249,             82.196,             67.195,             70.231,             84.522
        41,     91.819,     80.911,     69.343,             93.609,             79.698,             86.460,             46.440,             51.928,             61.501,             65.480,             75.425,             87.546,             57.946,             92.023,             77.831,             55.650,             89.990,             54.711,             67.966,             53.108,             48.655,             71.551,             96.777,             88.563,             93.040,             57.578,             66.999,             71.973,             83.356,             84.334,             93.679,             69.346,             97.677,             88.357,             74.436,             95.103,             71.394,             82.349,             67.516,             70.255,             84.579
        42,     91.911,     80.989,     69.452,             93.714,             79.826,             86.602,             46.546,             52.098,             61.483,             65.501,             75.470,             87.680,             58.067,             92.108,             77.888,             55.663,             90.111,             54.929,             68.183,             53.366,             48.705,             71.642,             96.832,             88.649,             93.115,             57.697,             67.110,             71.969,             83.370,             84.373,             93.755,             69.438,             97.707,             88.398,             74.436,             95.166,             71.536,             82.498,             67.818,             70.280,             84.637
        43,     91.999,     81.063,     69.555,             93.816,             79.950,             86.735,             46.652,             52.259,             61.465,             65.519,             75.511,             87.806,             58.187,             92.187,             77.938,             55.674,             90.225,             55.136,             68.396,             53.618,             48.750,             71.724,             96.885,             88.732,             93.185,             57.814,             67.215,             71.965,             83.383,             84.409,             93.826,             69.529,             97.734,             88.434,             74.434,             95.225,             71.670,             82.642,             68.112,             70.303,             84.689
        44,     92.085,     81.134,     69.656,             93.915,             80.070,             86.869,             46.751,             52.413,             61.448,             65.536,             75.547,             87.933,             58.303,             92.267,             77.988,             55.685,             90.339,             55.341,             68.607,             53.862,             48.794,             71.804,             96.937,             88.813,             93.255,             57.928,             67.313,             71.961,             83.395,             84.443,             93.898,             69.617,             97.761,             88.470,             74.433,             95.284,             71.800,             82.785,             68.394,             70.323,             84.740
        45,     92.167,     81.201,     69.751,             94.010,             80.184,             86.994,             46.845,             52.559,             61.431,             65.552,             75.581,             88.051,             58.418,             92.341,             78.032,             55.694,             90.444,             55.534,             68.810,             54.093,             48.828,             71.875,             96.986,             88.889,             93.321,             58.034,             67.406,             71.957,             83.406,             84.474,             93.964,             69.705,             97.787,             88.502,             74.431,             95.339,             71.919,             82.919,             68.664,             70.335,             84.786
        46,     92.243,     81.263,     69.840,             94.099,             80.288,             87.111,             46.932,             52.699,             61.416,             65.565,             75.612,             88.161,             58.524,             92.411,             78.071,             55.702,             90.542,             55.710,             69.000,             54.313,             48.858,             71.939,             97.032,             88.958,             93.383,             58.135,             67.492,             71.954,             83.415,             84.503,             94.026,             69.786,             97.810,             88.530,             74.429,             95.390,             72.025,             83.043,             68.921,             70.343,             84.828
        47,     92.320,     81.326,     69.928,             94.188,             80.397,             87.227,             47.024,             52.837,             61.401,             65.577,             75.642,             88.270,             58.638,             92.480,             78.111,             55.712,             90.640,             55.888,             69.192,             54.529,             48.880,             72.002,             97.079,             89.031,             93.444,             58.239,             67.577,             71.950,             83.424,             84.532,             94.088,             69.874,             97.833,             88.558,             74.432,             95.441,             72.131,             83.167,             69.172,             70.345,             84.870
        48,     92.393,     81.384,     70.011,             94.272,             80.496,             87.337,             47.107,             52.970,             61.387,             65.588,             75.670,             88.373,             58.745,             92.546,             78.147,             55.723,             90.731,             56.057,             69.376,             54.734,             48.894,             72.059,             97.123,             89.097,             93.501,             58.337,             67.658,             71.947,             83.432,             84.558,             94.146,             69.957,             97.855,             88.583,             74.437,             95.489,             72.230,             83.285,             69.410,             70.339,             84.908
        49,     92.465,     81.441,     70.093,             94.355,             80.594,             87.447,             47.189,             53.097,             61.373,             65.598,             75.696,             88.477,             58.851,             92.611,             78.183,             55.734,             90.821,             56.225,             69.557,             54.931,             48.909,             72.116,             97.166,             89.161,             93.559,             58.435,             67.736,             71.944,             83.440,             84.584,             94.204,             70.040,             97.877,             88.608,             74.444,             95.536,             72.329,             83.400,             69.638,             70.331,             84.946
        50,     92.535,     81.496,     70.172,             94.437,             80.692,             87.552,             47.267,             53.221,             61.359,             65.607,             75.721,             88.576,             58.958,             92.673,             78.218,             55.748,             90.909,             56.387,             69.734,             55.121,             48.919,             72.169,             97.208,             89.226,             93.614,             58.530,             67.809,             71.941,             83.447,             84.608,             94.259,             70.125,             97.897,             88.631,             74.453,             95.582,             72.422,             83.513,             69.858,             70.320,             84.983
        51,     92.604,     81.550,     70.249,             94.517,             80.787,             87.656,             47.349,             53.340,             61.345,             65.615,             75.745,             88.674,             59.061,             92.733,             78.251,             55.761,             90.995,             56.544,             69.906,             55.304,             48.928,             72.218,             97.250,             89.288,             93.668,             58.628,             67.880,             71.938,             83.454,             84.631,             94.313,             70.207,             97.917,             88.654,             74.464,             95.626,             72.513,             83.622,             70.070,             70.304,             85.018
        52,     92.668,     81.599,     70.320,             94.591,             80.873,             87.752,             47.416,             53.451,             61.332,             65.622,             75.766,             88.764,             59.159,             92.789,             78.281,             55.774,             91.073,             56.692,             70.069,             55.473,             48.933,             72.262,             97.288,             89.345,             93.718,             58.712,             67.945,             71.936,             83.460,             84.653,             94.363,             70.286,             97.935,             88.675,             74.474,             95.667,             72.594,             83.724,             70.271,             70.284,             85.049
        53,     92.729,     81.645,     70.387,             94.662,             80.955,             87.843,             47.480,             53.559,             61.321,             65.629,             75.786,             88.849,             59.252,             92.841,             78.307,             55.785,             91.147,             56.832,             70.225,             55.632,             48.937,             72.302,             97.325,             89.398,             93.766,             58.792,             68.009,             71.934,             83.465,             84.673,             94.411,             70.361,             97.952,             88.693,             74.483,             95.706,             72.670,             83.821,             70.460,             70.263,             85.078
        54,     92.790,     81.690,     70.452,             94.732,             81.033,             87.934,             47.538,             53.664,             61.309,             65.634,             75.804,             88.934,             59.342,             92.893,             78.334,             55.796,             91.221,             56.972,             70.378,             55.788,             48.940,             72.341,             97.361,             89.449,             93.813,             58.867,             68.072,             71.932,             83.471,             84.692,             94.458,             70.434,             97.969,             88.712,             74.492,             95.745,             72.744,             83.916,             70.644,             70.237,             85.107
        55,     92.848,     81.733,     70.514,             94.799,             81.110,             88.021,             47.593,             53.767,             61.299,             65.639,             75.821,             89.015,             59.431,             92.941,             78.358,             55.806,             91.291,             57.105,             70.524,             55.934,             48.939,             72.377,             97.396,             89.499,             93.858,             58.940,             68.132,             71.930,             83.476,             84.710,             94.502,             70.506,             97.985,             88.729,             74.501,             95.781,             72.813,             84.006,             70.820,             70.208,             85.134
        56,     92.907,     81.776,     70.577,             94.868,             81.190,             88.109,             47.654,             53.869,             61.289,             65.644,             75.835,             89.097,             59.522,             92.991,             78.383,             55.817,             91.362,             57.240,             70.668,             56.080,             48.936,             72.414,             97.432,             89.551,             93.904,             59.016,             68.192,             71.929,             83.480,             84.727,             94.548,             70.580,             98.000,             88.747,             74.510,             95.818,             72.883,             84.095,             70.993,             70.174,             85.161
        57,     92.961,     81.815,     70.634,             94.931,             81.261,             88.190,             47.705,             53.966,             61.280,             65.648,             75.849,             89.172,             59.605,             93.036,             78.404,             55.827,             91.426,             57.363,             70.802,             56.211,             48.930,             72.446,             97.465,             89.596,             93.946,             59.084,             68.248,             71.927,             83.485,             84.743,             94.590,             70.647,             98.015,             88.762,             74.518,             95.852,             72.946,             84.177,             71.156,             70.141,             85.185
        58,     93.016,     81.854,     70.692,             94.994,             81.332,             88.271,             47.755,             54.064,             61.270,             65.652,             75.861,             89.248,             59.690,             93.080,             78.425,             55.836,             91.491,             57.489,             70.937,             56.346,             48.923,             72.478,             97.497,             89.642,             93.988,             59.151,             68.305,             71.926,             83.489,             84.757,             94.632,             70.715,             98.029,             88.777,             74.526,             95.885,             73.011,             84.259,             71.321,             70.106,             85.209
        59,     93.067,     81.890,     70.745,             95.053,             81.395,             88.346,             47.802,             54.156,             61.261,             65.656,             75.872,             89.318,             59.766,             93.121,             78.444,             55.844,             91.551,             57.606,             71.063,             56.470,             48.916,             72.506,             97.528,             89.683,             94.027,             59.214,             68.358,             71.925,             83.492,             84.770,             94.671,             70.776,             98.042,             88.790,             74.532,             95.917,             73.071,             84.334,             71.476,             70.073,             85.231
        60,     93.118,     81.926,     70.798,             95.112,             81.462,             88.421,             47.854,             54.246,             61.253,             65.658,             75.882,             89.387,             59.846,             93.161,             78.461,             55.851,             91.611,             57.724,             71.189,             56.592,             48.908,             72.535,             97.559,             89.726,             94.066,             59.281,             68.410,             71.924,             83.495,             84.783,             94.709,             70.840,             98.055,             88.802,             74.538,             95.948,             73.133,             84.410,             71.629,             70.040,             85.253
        61,     93.169,     81.962,     70.849,             95.171,             81.524,             88.495,             47.901,             54.334,             61.244,             65.661,             75.891,             89.456,             59.922,             93.201,             78.478,             55.858,             91.669,             57.840,             71.313,             56.713,             48.899,             72.562,             97.589,             89.766,             94.104,             59.346,             68.460,             71.923,             83.498,             84.794,             94.747,             70.901,             98.068,             88.815,             74.543,             95.978,             73.194,             84.483,             71.782,             70.003,             85.274
        62,     93.216,     81.994,     70.897,             95.226,             81.584,             88.565,             47.946,             54.417,             61.236,             65.663,             75.900,             89.520,             59.994,             93.238,             78.493,             55.864,             91.724,             57.948,             71.428,             56.825,             48.891,             72.587,             97.618,             89.805,             94.140,             59.406,             68.507,             71.922,             83.500,             84.806,             94.783,             70.958,             98.079,             88.826,             74.548,             96.007,             73.247,             84.551,             71.925,             69.970,             85.293
        63,     93.263,     82.026,     70.945,             95.280,             81.641,             88.633,             47.988,             54.499,             61.228,             65.665,             75.908,             89.584,             60.065,             93.274,             78.508,             55.870,             91.778,             58.054,             71.542,             56.939,             48.883,             72.612,             97.646,             89.841,             94.176,             59.465,             68.553,             71.922,             83.502,             84.816,             94.818,             71.015,             98.091,             88.837,             74.552,             96.035,             73.299,             84.619,             72.066,             69.938,             85.312
        64,     93.308,     82.057,     70.990,             95.333,             81.697,             88.699,             48.033,             54.580,             61.220,             65.667,             75.915,             89.645,             60.132,             93.308,             78.521,             55.875,             91.830,             58.155,             71.653,             57.047,             48.875,             72.636,             97.673,             89.877,             94.209,             59.525,             68.599,             71.922,             83.504,             84.826,             94.852,             71.067,             98.102,             88.847,             74.556,             96.062,             73.347,             84.685,             72.202,             69.907,             85.329
        65,     93.353,     82.088,     71.036,             95.384,             81.751,             88.764,             48.075,             54.660,             61.213,             65.668,             75.921,             89.705,             60.200,             93.341,             78.534,             55.880,             91.880,             58.255,             71.762,             57.155,             48.868,             72.659,             97.700,             89.912,             94.243,             59.584,             68.645,             71.922,             83.506,             84.835,             94.886,             71.122,             98.112,             88.856,             74.560,             96.088,             73.394,             84.750,             72.335,             69.876,             85.346
        66,     93.396,     82.117,     71.078,             95.433,             81.800,             88.826,             48.114,             54.736,             61.206,             65.669,             75.926,             89.763,             60.260,             93.372,             78.545,             55.885,             91.928,             58.348,             71.865,             57.261,             48.862,             72.680,             97.725,             89.942,             94.274,             59.639,             68.689,             71.922,             83.507,             84.844,             94.918,             71.169,             98.122,             88.865,             74.564,             96.113,             73.436,             84.811,             72.466,             69.848,             85.361
        67,     93.437,     82.144,     71.119,             95.481,             81.848,             88.885,             48.151,             54.810,             61.199,             65.669,             75.931,             89.817,             60.321,             93.401,             78.555,             55.890,             91.974,             58.439,             71.966,             57.360,             48.858,             72.699,             97.750,             89.973,             94.304,             59.692,             68.732,             71.923,             83.508,             84.852,             94.948,             71.217,             98.132,             88.873,             74.568,             96.137,             73.477,             84.870,             72.591,             69.824,             85.375
        68,     93.478,     82.173,     71.160,             95.529,             81.897,             88.945,             48.193,             54.884,             61.192,             65.670,             75.935,             89.873,             60.382,             93.430,             78.565,             55.894,             92.020,             58.533,             72.067,             57.462,             48.853,             72.719,             97.774,             90.004,             94.334,             59.749,             68.776,             71.924,             83.509,             84.859,             94.979,             71.266,             98.141,             88.881,             74.571,             96.161,             73.520,             84.930,             72.717,             69.799,             85.389
        69,     93.518,     82.200,     71.200,             95.575,             81.943,             89.002,             48.230,             54.958,             61.186,             65.670,             75.938,             89.927,             60.440,             93.458,             78.574,             55.898,             92.064,             58.622,             72.164,             57.556,             48.850,             72.738,             97.798,             90.033,             94.363,             59.801,             68.819,             71.925,             83.510,             84.866,             95.009,             71.313,             98.150,             88.888,             74.574,             96.184,             73.561,             84.988,             72.835,             69.775,             85.402
        70,     93.557,     82.225,     71.237,             95.619,             81.986,             89.057,             48.265,             55.029,             61.179,             65.670,             75.941,             89.978,             60.496,             93.484,             78.582,             55.900,             92.106,             58.708,             72.258,             57.645,             48.847,             72.755,             97.821,             90.059,             94.391,             59.851,             68.861,             71.926,             83.511,             84.872,             95.037,             71.358,             98.158,             88.895,             74.575,             96.206,             73.599,             85.043,             72.950,             69.754,             85.414
        71,     93.594,     82.250,     71.274,             95.662,             82.026,             89.111,             48.298,             55.099,             61.173,             65.670,             75.943,             90.028,             60.550,             93.509,             78.590,             55.902,             92.147,             58.791,             72.349,             57.734,             48.844,             72.772,             97.844,             90.085,             94.418,             59.900,             68.903,             71.927,             83.511,             84.878,             95.065,             71.401,             98.167,             88.901,             74.577,             96.228,             73.636,             85.097,             73.063,             69.731,             85.425
        72,     93.630,     82.274,     71.308,             95.704,             82.065,             89.162,             48.330,             55.167,             61.165,             65.670,             75.944,             90.075,             60.604,             93.533,             78.597,             55.904,             92.185,             58.870,             72.435,             57.815,             48.842,             72.787,             97.865,             90.109,             94.444,             59.947,             68.945,             71.926,             83.512,             84.883,             95.091,             71.446,             98.174,             88.907,             74.579,             96.248,             73.670,             85.149,             73.167,             69.710,             85.435
        73,     93.668,     82.299,     71.344,             95.748,             82.107,             89.215,             48.367,             55.238,             61.157,             65.670,             75.945,             90.124,             60.662,             93.557,             78.604,             55.906,             92.226,             58.955,             72.527,             57.894,             48.838,             72.803,             97.888,             90.136,             94.470,             59.999,             68.989,             71.926,             83.512,             84.889,             95.119,             71.494,             98.182,             88.913,             74.580,             96.270,             73.707,             85.203,             73.268,             69.688,             85.446
        74,     93.704,     82.321,     71.377,             95.789,             82.145,             89.265,             48.397,             55.306,             61.149,             65.670,             75.946,             90.170,             60.716,             93.580,             78.610,             55.907,             92.263,             59.031,             72.612,             57.965,             48.835,             72.817,             97.909,             90.159,             94.495,             60.043,             69.031,             71.926,             83.513,             84.894,             95.144,             71.539,             98.189,             88.918,             74.581,             96.289,             73.737,             85.255,             73.360,             69.667,             85.455
        75,     93.738,     82.344,     71.410,             95.829,             82.181,             89.314,             48.426,             55.372,             61.141,             65.670,             75.946,             90.215,             60.769,             93.601,             78.615,             55.909,             92.300,             59.106,             72.696,             58.038,             48.831,             72.831,             97.930,             90.181,             94.519,             60.087,             69.073,             71.926,             83.513,             84.899,             95.169,             71.584,             98.196,             88.923,             74.582,             96.309,             73.768,             85.306,             73.452,             69.647,             85.464
        76,     93.771,     82.364,     71.440,             95.867,             82.214,             89.360,             48.452,             55.437,             61.134,             65.670,             75.946,             90.257,             60.817,             93.621,             78.620,             55.910,             92.334,             59.175,             72.776,             58.104,             48.826,             72.843,             97.949,             90.202,             94.542,             60.126,             69.115,             71.926,             83.513,             84.903,             95.192,             71.625,             98.203,             88.927,             74.583,             96.327,             73.793,             85.354,             73.537,             69.627,             85.470
        77,     93.804,     82.384,     71.470,             95.905,             82.249,             89.406,             48.483,             55.502,             61.127,             65.669,             75.946,             90.299,             60.867,             93.640,             78.625,             55.911,             92.368,             59.243,             72.856,             58.166,             48.820,             72.854,             97.969,             90.224,             94.565,             60.169,             69.158,             71.926,             83.513,             84.908,             95.215,             71.666,             98.209,             88.931,             74.584,             96.345,             73.817,             85.403,             73.617,             69.606,             85.477
        78,     93.837,     82.404,     71.500,             95.942,             82.282,             89.452,             48.509,             55.566,             61.120,             65.669,             75.946,             90.341,             60.916,             93.659,             78.630,             55.913,             92.402,             59.310,             72.936,             58.230,             48.813,             72.865,             97.988,             90.244,             94.588,             60.208,             69.200,             71.926,             83.513,             84.912,             95.238,             71.707,             98.215,             88.936,             74.585,             96.363,             73.842,             85.451,             73.695,             69.584,             85.484
        79,     93.867,     82.422,     71.527,             95.978,             82.312,             89.494,             48.534,             55.628,             61.114,             65.669,             75.945,             90.379,             60.960,             93.677,             78.634,             55.913,             92.433,             59.370,             73.011,             58.286,             48.809,             72.875,             98.006,             90.262,             94.609,             60.246,             69.240,             71.926,             83.513,             84.916,             95.260,             71.743,             98.221,             88.939,             74.586,             96.379,             73.860,             85.497,             73.767,             69.566,             85.490
        80,     93.898,     82.441,     71.555,             96.013,             82.342,             89.537,             48.559,             55.689,             61.108,             65.669,             75.943,             90.418,             61.006,             93.694,             78.637,             55.914,             92.464,             59.431,             73.086,             58.344,             48.805,             72.884,             98.025,             90.281,             94.630,             60.283,             69.279,             71.926,             83.513,             84.920,             95.281,             71.781,             98.226,             88.943,             74.586,             96.396,             73.878,             85.542,             73.840,             69.549,             85.496
        81,     93.928,     82.459,     71.582,             96.048,             82.372,             89.578,             48.587,             55.749,             61.101,             65.669,             75.941,             90.456,             61.050,             93.710,             78.640,             55.915,             92.495,             59.489,             73.158,             58.399,             48.802,             72.894,             98.043,             90.299,             94.651,             60.323,             69.318,             71.926,             83.513,             84.923,             95.302,             71.816,             98.232,             88.946,             74.587,             96.412,             73.893,             85.587,             73.908,             69.534,             85.501
        82,     93.957,     82.476,     71.607,             96.082,             82.400,             89.618,             48.611,             55.808,             61.094,             65.669,             75.939,             90.492,             61.092,             93.725,             78.643,             55.915,             92.524,             59.543,             73.229,             58.453,             48.800,             72.902,             98.060,             90.316,             94.670,             60.358,             69.356,             71.926,             83.513,             84.926,             95.323,             71.851,             98.237,             88.949,             74.587,             96.428,             73.905,             85.630,             73.976,             69.520,             85.506
        83,     93.986,     82.492,     71.632,             96.115,             82.426,             89.658,             48.632,             55.864,             61.088,             65.669,             75.937,             90.528,             61.134,             93.740,             78.645,             55.915,             92.553,             59.596,             73.296,             58.508,             48.799,             72.910,             98.077,             90.332,             94.690,             60.391,             69.392,             71.926,             83.513,             84.929,             95.343,             71.884,             98.242,             88.952,             74.587,             96.443,             73.917,             85.671,             74.043,             69.506,             85.511
        84,     94.013,     82.507,     71.655,             96.147,             82.451,             89.695,             48.652,             55.917,             61.081,             65.669,             75.935,             90.562,             61.173,             93.753,             78.648,             55.915,             92.580,             59.641,             73.361,             58.559,             48.798,             72.918,             98.094,             90.347,             94.709,             60.422,             69.426,             71.926,             83.513,             84.932,             95.361,             71.915,             98.246,             88.954,             74.587,             96.458,             73.924,             85.710,             74.106,             69.494,             85.516
        85,     94.042,     82.523,     71.680,             96.180,             82.478,             89.734,             48.677,             55.971,             61.075,             65.669,             75.932,             90.597,             61.215,             93.766,             78.650,             55.915,             92.609,             59.688,             73.428,             58.607,             48.797,             72.926,             98.111,             90.364,             94.728,             60.459,             69.459,             71.926,             83.513,             84.935,             95.381,             71.947,             98.250,             88.957,             74.587,             96.473,             73.932,             85.752,             74.166,             69.482,             85.521
        86,     94.068,     82.537,     71.701,             96.210,             82.501,             89.770,             48.696,             56.019,             61.069,             65.669,             75.930,             90.629,             61.252,             93.778,             78.651,             55.915,             92.634,             59.727,             73.488,             58.648,             48.794,             72.933,             98.126,             90.378,             94.746,             60.488,             69.488,             71.926,             83.513,             84.937,             95.399,             71.976,             98.254,             88.959,             74.587,             96.486,             73.934,             85.789,             74.219,             69.469,             85.525
        87,     94.095,     82.550,     71.722,             96.241,             82.524,             89.805,             48.714,             56.065,             61.062,             65.669,             75.927,             90.661,             61.290,             93.790,             78.653,             55.915,             92.660,             59.764,             73.549,             58.693,             48.790,             72.940,             98.142,             90.391,             94.763,             60.518,             69.516,             71.926,             83.513,             84.939,             95.417,             72.005,             98.258,             88.961,             74.587,             96.500,             73.936,             85.827,             74.271,             69.455,             85.530
        88,     94.120,     82.563,     71.742,             96.270,             82.545,             89.840,             48.732,             56.110,             61.056,             65.669,             75.924,             90.692,             61.325,             93.801,             78.654,             55.915,             92.684,             59.800,             73.608,             58.740,             48.785,             72.946,             98.157,             90.405,             94.781,             60.546,             69.542,             71.926,             83.513,             84.942,             95.434,             72.032,             98.262,             88.963,             74.587,             96.513,             73.938,             85.864,             74.321,             69.441,             85.534
        89,     94.145,     82.575,     71.761,             96.299,             82.566,             89.873,             48.751,             56.152,             61.051,             65.669,             75.922,             90.722,             61.359,             93.811,             78.655,             55.915,             92.708,             59.832,             73.665,             58.785,             48.781,             72.952,             98.172,             90.417,             94.797,             60.574,             69.566,             71.926,             83.513,             84.944,             95.451,             72.058,             98.265,             88.965,             74.587,             96.525,             73.938,             85.900,             74.368,             69.427,             85.537
        90,     94.170,     82.588,     71.781,             96.328,             82.587,             89.907,             48.767,             56.194,             61.044,             65.669,             75.918,             90.752,             61.396,             93.821,             78.656,             55.915,             92.732,             59.866,             73.725,             58.834,             48.777,             72.958,             98.187,             90.430,             94.814,             60.602,             69.591,             71.926,             83.513,             84.945,             95.468,             72.086,             98.269,             88.966,             74.587,             96.538,             73.940,             85.938,             74.418,             69.413,             85.541
        91,     94.194,     82.599,     71.800,             96.356,             82.607,             89.938,             48.782,             56.235,             61.038,             65.669,             75.915,             90.781,             61.430,             93.830,             78.656,             55.915,             92.754,             59.895,             73.780,             58.877,             48.773,             72.963,             98.201,             90.442,             94.830,             60.626,             69.614,             71.926,             83.513,             84.946,             95.483,             72.111,             98.272,             88.968,             74.587,             96.550,             73.937,             85.973,             74.463,             69.401,             85.545
        92,     94.217,     82.611,     71.818,             96.383,             82.626,             89.970,             48.795,             56.274,             61.031,             65.669,             75.911,             90.809,             61.463,             93.839,             78.656,             55.915,             92.776,             59.923,             73.835,             58.922,             48.770,             72.969,             98.216,             90.454,             94.845,             60.650,             69.638,             71.926,             83.513,             84.947,             95.499,             72.135,             98.275,             88.969,             74.587,             96.562,             73.934,             86.008,             74.509,             69.390,             85.548
        93,     94.240,     82.622,     71.835,             96.410,             82.644,             90.000,             48.808,             56.311,             61.024,             65.669,             75.907,             90.836,             61.495,             93.847,             78.656,             55.915,             92.797,             59.950,             73.889,             58.965,             48.767,             72.974,             98.229,             90.465,             94.860,             60.672,             69.659,             71.926,             83.513,             84.947,             95.514,             72.159,             98.277,             88.970,             74.587,             96.573,             73.930,             86.043,             74.553,             69.380,             85.551
        94,     94.263,     82.632,     71.852,             96.436,             82.662,             90.030,             48.820,             56.348,             61.016,             65.669,             75.904,             90.862,             61.527,             93.854,             78.655,             55.915,             92.817,             59.975,             73.942,             59.008,             48.764,             72.979,             98.243,             90.477,             94.875,             60.694,             69.680,             71.926,             83.513,             84.948,             95.529,             72.182,             98.280,             88.971,             74.587,             96.584,             73.924,             86.076,             74.596,             69.368,             85.554
        95,     94.285,     82.642,     71.869,             96.462,             82.680,             90.059,             48.830,             56.383,             61.009,             65.669,             75.900,             90.889,             61.559,             93.862,             78.654,             55.915,             92.838,             60.003,             73.995,             59.053,             48.759,             72.984,             98.256,             90.488,             94.890,             60.713,             69.700,             71.926,             83.513,             84.948,             95.544,             72.205,             98.282,             88.972,             74.587,             96.595,             73.920,             86.110,             74.640,             69.357,             85.558
        96,     94.307,     82.652,     71.884,             96.487,             82.697,             90.087,             48.838,             56.417,             61.001,             65.669,             75.897,             90.913,             61.588,             93.868,             78.653,             55.915,             92.856,             60.027,             74.045,             59.095,             48.755,             72.988,             98.269,             90.498,             94.903,             60.730,             69.719,             71.926,             83.513,             84.948,             95.557,             72.226,             98.285,             88.973,             74.587,             96.605,             73.913,             86.142,             74.681,             69.348,             85.560
        97,     94.328,     82.662,     71.900,             96.512,             82.713,             90.115,             48.846,             56.450,             60.994,             65.669,             75.894,             90.938,             61.617,             93.875,             78.652,             55.915,             92.875,             60.052,             74.096,             59.140,             48.752,             72.993,             98.282,             90.508,             94.917,             60.747,             69.737,             71.926,             83.513,             84.949,             95.571,             72.247,             98.287,             88.973,             74.587,             96.615,             73.907,             86.174,             74.723,             69.343,             85.563
        98,     94.349,     82.672,     71.916,             96.537,             82.729,             90.142,             48.856,             56.483,             60.987,             65.669,             75.892,             90.962,             61.646,             93.881,             78.651,             55.915,             92.894,             60.075,             74.147,             59.186,             48.752,             72.997,             98.294,             90.518,             94.930,             60.766,             69.755,             71.926,             83.513,             84.949,             95.584,             72.267,             98.289,             88.974,             74.587,             96.625,             73.901,             86.206,             74.766,             69.343,             85.566
        99,     94.370,     82.681,     71.931,             96.562,             82.744,             90.168,             48.864,             56.514,             60.980,             65.669,             75.889,             90.986,             61.673,             93.886,             78.649,             55.915,             92.912,             60.097,             74.196,             59.230,             48.752,             73.001,             98.307,             90.528,             94.944,             60.782,             69.772,             71.926,             83.513,             84.949,             95.597,             72.287,             98.291,             88.975,             74.587,             96.635,             73.893,             86.237,             74.807,             69.343,             85.568
       100,     94.390,     82.690,     71.946,             96.585,             82.758,             90.194,             48.869,             56.544,             60.973,             65.669,             75.887,             91.009,             61.699,             93.891,             78.648,             55.915,             92.930,             60.119,             74.244,             59.274,             48.752,             73.005,             98.319,             90.537,             94.957,             60.796,             69.788,             71.926,             83.513,             84.949,             95.610,             72.306,             98.293,             88.975,             74.587,             96.644,             73.887,             86.268,             74.847,             69.343,             85.571
       101,     94.410,     82.699,     71.959,             96.608,             82.771,             90.219,             48.872,             56.572,             60.966,             65.669,             75.885,             91.031,             61.723,             93.896,             78.646,             55.915,             92.946,             60.138,             74.290,             59.319,             48.752,             73.008,             98.330,             90.546,             94.969,             60.807,             69.803,             71.926,             83.513,             84.949,             95.622,             72.324,             98.294,             88.976,             74.587,             96.653,             73.878,             86.297,             74.889,             69.343,             85.573
       102,     94.429,     82.708,     71.974,             96.631,             82.785,             90.244,             48.879,             56.599,             60.960,             65.669,             75.883,             91.053,             61.748,             93.901,             78.644,             55.915,             92.963,             60.159,             74.338,             59.370,             48.752,             73.012,             98.342,             90.555,             94.981,             60.821,             69.817,             71.926,             83.513,             84.949,             95.634,             72.341,             98.296,             88.976,             74.587,             96.662,             73.870,             86.326,             74.938,             69.343,             85.575
       103,     94.448,     82.716,     71.987,             96.653,             82.798,             90.267,             48.883,             56.625,             60.954,             65.669,             75.881,             91.074,             61.770,             93.905,             78.642,             55.915,             92.979,             60.178,             74.383,             59.417,             48.752,             73.015,             98.353,             90.563,             94.993,             60.831,             69.830,             71.926,             83.513,             84.949,             95.646,             72.357,             98.298,             88.977,             74.587,             96.670,             73.861,             86.355,             74.983,             69.343,             85.577
       104,     94.467,     82.725,     72.000,             96.674,             82.810,             90.290,             48.887,             56.649,             60.949,             65.669,             75.880,             91.094,             61.792,             93.909,             78.640,             55.915,             92.994,             60.195,             74.427,             59.466,             48.752,             73.018,             98.364,             90.571,             95.005,             60.841,             69.841,             71.926,             83.513,             84.949,             95.657,             72.372,             98.299,             88.977,             74.587,             96.679,             73.851,             86.382,             75.029,             69.343,             85.579
       105,     94.485,     82.732,     72.013,             96.696,             82.822,             90.313,             48.891,             56.672,             60.943,             65.669,             75.878,             91.114,             61.813,             93.913,             78.637,             55.915,             93.009,             60.212,             74.470,             59.514,             48.752,             73.022,             98.375,             90.579,             95.016,             60.850,             69.853,             71.926,             83.513,             84.949,             95.668,             72.387,             98.300,             88.977,             74.587,             96.687,             73.841,             86.409,             75.073,             69.343,             85.581
       106,     94.503,     82.740,     72.026,             96.717,             82.834,             90.335,             48.896,             56.694,             60.937,             65.669,             75.876,             91.133,             61.833,             93.916,             78.635,             55.915,             93.024,             60.227,             74.511,             59.562,             48.752,             73.024,             98.386,             90.587,             95.027,             60.861,             69.864,             71.926,             83.513,             84.949,             95.678,             72.401,             98.302,             88.978,             74.587,             96.695,             73.829,             86.435,             75.117,             69.343,             85.583
       107,     94.521,     82.747,     72.038,             96.738,             82.845,             90.357,             48.899,             56.715,             60.932,             65.669,             75.875,             91.152,             61.852,             93.919,             78.633,             55.915,             93.038,             60.244,             74.552,             59.611,             48.752,             73.027,             98.396,             90.594,             95.038,             60.869,             69.873,             71.926,             83.513,             84.949,             95.689,             72.414,             98.303,             88.978,             74.587,             96.703,             73.818,             86.462,             75.161,             69.343,             85.584
       108,     94.538,     82.754,     72.050,             96.758,             82.855,             90.378,             48.902,             56.735,             60.927,             65.669,             75.874,             91.170,             61.870,             93.922,             78.631,             55.915,             93.052,             60.259,             74.593,             59.659,             48.752,             73.029,             98.406,             90.601,             95.049,             60.876,             69.882,             71.926,             83.513,             84.949,             95.699,             72.426,             98.304,             88.978,             74.587,             96.710,             73.805,             86.488,             75.203,             69.343,             85.586
       109,     94.555,     82.761,     72.062,             96.778,             82.866,             90.399,             48.904,             56.754,             60.921,             65.669,             75.872,             91.187,             61.888,             93.925,             78.628,             55.915,             93.065,             60.275,             74.631,             59.708,             48.752,             73.031,             98.416,             90.608,             95.059,             60.883,             69.891,             71.926,             83.513,             84.949,             95.709,             72.438,             98.305,             88.978,             74.587,             96.718,             73.793,             86.513,             75.246,             69.343,             85.587
       110,     94.571,     82.768,     72.073,             96.797,             82.875,             90.418,             48.906,             56.772,             60.916,             65.669,             75.871,             91.204,             61.904,             93.928,             78.626,             55.915,             93.078,             60.290,             74.670,             59.755,             48.752,             73.033,             98.426,             90.615,             95.070,             60.889,             69.898,             71.926,             83.513,             84.949,             95.718,             72.448,             98.306,             88.978,             74.587,             96.725,             73.779,             86.538,             75.286,             69.343,             85.588
       111,     94.588,     82.774,     72.084,             96.817,             82.885,             90.438,             48.910,             56.789,             60.910,             65.669,             75.870,             91.221,             61.918,             93.930,             78.624,             55.915,             93.091,             60.303,             74.707,             59.804,             48.752,             73.035,             98.436,             90.622,             95.079,             60.895,             69.905,             71.926,             83.513,             84.949,             95.727,             72.458,             98.307,             88.978,             74.587,             96.732,             73.763,             86.563,             75.327,             69.343,             85.589
       112,     94.604,     82.780,     72.094,             96.836,             82.894,             90.457,             48.910,             56.805,             60.905,             65.669,             75.869,             91.237,             61.933,             93.932,             78.622,             55.915,             93.104,             60.317,             74.745,             59.854,             48.752,             73.036,             98.445,             90.628,             95.089,             60.899,             69.912,             71.926,             83.513,             84.949,             95.736,             72.467,             98.308,             88.979,             74.587,             96.739,             73.749,             86.588,             75.368,             69.343,             85.590
       113,     94.620,     82.786,     72.105,             96.855,             82.903,             90.476,             48.912,             56.820,             60.900,             65.669,             75.869,             91.253,             61.946,             93.934,             78.620,             55.915,             93.116,             60.329,             74.782,             59.902,             48.752,             73.038,             98.455,             90.634,             95.099,             60.904,             69.919,             71.926,             83.513,             84.949,             95.745,             72.476,             98.309,             88.979,             74.587,             96.746,             73.733,             86.613,             75.407,             69.343,             85.591
       114,     94.635,     82.791,     72.115,             96.873,             82.911,             90.494,             48.911,             56.835,             60.895,             65.669,             75.868,             91.268,             61.959,             93.936,             78.618,             55.915,             93.128,             60.340,             74.818,             59.951,             48.752,             73.039,             98.464,             90.640,             95.108,             60.907,             69.925,             71.926,             83.513,             84.949,             95.754,             72.484,             98.310,             88.979,             74.587,             96.752,             73.717,             86.637,             75.446,             69.343,             85.592
       115,     94.651,     82.797,     72.125,             96.891,             82.919,             90.512,             48.912,             56.849,             60.890,             65.669,             75.868,             91.283,             61.972,             93.938,             78.616,             55.915,             93.139,             60.351,             74.854,             60.002,             48.752,             73.040,             98.473,             90.646,             95.117,             60.911,             69.930,             71.926,             83.513,             84.949,             95.762,             72.492,             98.310,             88.979,             74.587,             96.759,             73.701,             86.662,             75.486,             69.343,             85.593
       116,     94.666,     82.802,     72.134,             96.909,             82.927,             90.529,             48.911,             56.862,             60.886,             65.669,             75.867,             91.298,             61.983,             93.940,             78.614,             55.915,             93.150,             60.360,             74.887,             60.051,             48.752,             73.041,             98.482,             90.652,             95.126,             60.914,             69.935,             71.926,             83.513,             84.949,             95.770,             72.499,             98.311,             88.979,             74.587,             96.765,             73.684,             86.685,             75.524,             69.343,             85.594
       117,     94.680,     82.807,     72.143,             96.926,             82.934,             90.546,             48.910,             56.875,             60.881,             65.669,             75.867,             91.311,             61.995,             93.941,             78.612,             55.915,             93.161,             60.369,             74.919,             60.098,             48.752,             73.042,             98.490,             90.657,             95.134,             60.915,             69.940,             71.926,             83.513,             84.949,             95.778,             72.506,             98.312,             88.979,             74.587,             96.771,             73.668,             86.707,             75.560,             69.343,             85.594
       118,     94.695,     82.812,     72.152,             96.943,             82.941,             90.562,             48.908,             56.887,             60.877,             65.669,             75.866,             91.325,             62.006,             93.942,             78.611,             55.915,             93.171,             60.376,             74.949,             60.145,             48.752,             73.043,             98.499,             90.662,             95.143,             60.917,             69.945,             71.926,             83.513,             84.949,             95.785,             72.513,             98.312,             88.979,             74.587,             96.777,             73.649,             86.729,             75.596,             69.343,             85.595
       119,     94.709,     82.816,     72.161,             96.960,             82.948,             90.579,             48.906,             56.899,             60.874,             65.669,             75.865,             91.338,             62.016,             93.944,             78.609,             55.915,             93.182,             60.384,             74.978,             60.193,             48.752,             73.044,             98.507,             90.667,             95.151,             60.919,             69.949,             71.926,             83.513,             84.949,             95.793,             72.520,             98.313,             88.979,             74.587,             96.783,             73.632,             86.749,             75.633,             69.343,             85.595
       120,     94.723,     82.821,     72.169,             96.976,             82.954,             90.594,             48.904,             56.910,             60.870,             65.669,             75.865,             91.351,             62.027,             93.945,             78.608,             55.915,             93.192,             60.391,             75.006,             60.239,             48.752,             73.044,             98.515,             90.672,             95.159,             60.919,             69.953,             71.926,             83.513,             84.949,             95.800,             72.527,             98.313,             88.979,             74.587,             96.788,             73.613,             86.769,             75.668,             69.343,             85.595
       121,     94.737,     82.825,     72.177,             96.992,             82.960,             90.610,             48.901,             56.921,             60.867,             65.669,             75.864,             91.364,             62.036,             93.946,             78.606,             55.915,             93.201,             60.397,             75.032,             60.285,             48.752,             73.045,             98.523,             90.677,             95.167,             60.920,             69.957,             71.926,             83.513,             84.949,             95.807,             72.533,             98.314,             88.979,             74.587,             96.794,             73.594,             86.788,             75.704,             69.343,             85.596
       122,     94.750,     82.829,     72.185,             97.008,             82.965,             90.624,             48.898,             56.932,             60.863,             65.669,             75.863,             91.376,             62.045,             93.947,             78.605,             55.915,             93.210,             60.401,             75.058,             60.329,             48.752,             73.046,             98.531,             90.681,             95.175,             60.920,             69.960,             71.926,             83.513,             84.949,             95.813,             72.539,             98.314,             88.979,             74.587,             96.799,             73.574,             86.807,             75.737,             69.343,             85.596
       123,     94.763,     82.833,     72.192,             97.024,             82.970,             90.639,             48.896,             56.942,             60.860,             65.669,             75.862,             91.387,             62.055,             93.948,             78.603,             55.915,             93.219,             60.406,             75.084,             60.374,             48.752,             73.046,             98.539,             90.686,             95.182,             60.922,             69.963,             71.926,             83.513,             84.949,             95.820,             72.545,             98.315,             88.979,             74.587,             96.804,             73.554,             86.825,             75.772,             69.343,             85.597
       124,     94.776,     82.836,     72.200,             97.039,             82.975,             90.653,             48.891,             56.952,             60.857,             65.669,             75.862,             91.399,             62.063,             93.949,             78.602,             55.915,             93.228,             60.411,             75.109,             60.418,             48.752,             73.047,             98.546,             90.690,             95.190,             60.921,             69.966,             71.926,             83.513,             84.949,             95.827,             72.550,             98.315,             88.979,             74.587,             96.809,             73.534,             86.843,             75.806,             69.343,             85.597
       125,     94.789,     82.840,     72.207,             97.054,             82.979,             90.667,             48.888,             56.962,             60.854,             65.669,             75.861,             91.410,             62.072,             93.950,             78.601,             55.915,             93.237,             60.415,             75.133,             60.460,             48.752,             73.047,             98.553,             90.694,             95.197,             60.921,             69.969,             71.926,             83.513,             84.949,             95.833,             72.556,             98.316,             88.979,             74.587,             96.814,             73.514,             86.860,             75.838,             69.343,             85.597
       126,     94.802,     82.843,     72.214,             97.069,             82.984,             90.681,             48.884,             56.972,             60.851,             65.669,             75.860,             91.421,             62.079,             93.951,             78.600,             55.915,             93.245,             60.418,             75.157,             60.503,             48.752,             73.047,             98.561,             90.698,             95.204,             60.921,             69.971,             71.926,             83.513,             84.949,             95.839,             72.560,             98.316,             88.979,             74.587,             96.819,             73.494,             86.877,             75.871,             69.343,             85.597
       127,     94.814,     82.847,     72.220,             97.083,             82.987,             90.694,             48.880,             56.981,             60.849,             65.669,             75.859,             91.431,             62.087,             93.951,             78.599,             55.915,             93.252,             60.421,             75.180,             60.543,             48.752,             73.047,             98.568,             90.701,             95.211,             60.921,             69.973,             71.926,             83.513,             84.949,             95.844,             72.565,             98.316,             88.979,             74.587,             96.823,             73.474,             86.893,             75.902,             69.343,             85.597
       128,     94.826,     82.850,     72.227,             97.098,             82.991,             90.707,             48.877,             56.990,             60.846,             65.669,             75.859,             91.441,             62.094,             93.952,             78.598,             55.915,             93.260,             60.425,             75.203,             60.586,             48.752,             73.047,             98.575,             90.705,             95.217,             60.921,             69.974,             71.926,             83.513,             84.949,             95.850,             72.569,             98.317,             88.979,             74.587,             96.828,             73.455,             86.909,             75.934,             69.343,             85.597
       129,     94.838,     82.853,     72.233,             97.112,             82.995,             90.720,             48.874,             57.000,             60.844,             65.669,             75.858,             91.451,             62.101,             93.953,             78.597,             55.915,             93.268,             60.429,             75.226,             60.626,             48.752,             73.047,             98.582,             90.708,             95.224,             60.921,             69.976,             71.926,             83.513,             84.949,             95.856,             72.573,             98.317,             88.979,             74.587,             96.832,             73.436,             86.925,             75.965,             69.343,             85.597
       130,     94.850,     82.856,     72.240,             97.126,             82.998,             90.732,             48.869,             57.009,             60.841,             65.669,             75.857,             91.460,             62.108,             93.953,             78.597,             55.915,             93.275,             60.432,             75.248,             60.665,             48.752,             73.047,             98.589,             90.711,             95.231,             60.921,             69.977,             71.926,             83.513,             84.949,             95.861,             72.577,             98.317,             88.979,             74.587,             96.837,             73.415,             86.941,             75.995,             69.343,             85.597
       131,     94.861,     82.859,     72.246,             97.139,             83.001,             90.744,             48.865,             57.017,             60.839,             65.669,             75.856,             91.469,             62.114,             93.954,             78.596,             55.915,             93.282,             60.433,             75.269,             60.705,             48.752,             73.047,             98.595,             90.715,             95.237,             60.919,             69.978,             71.926,             83.513,             84.949,             95.866,             72.580,             98.318,             88.979,             74.587,             96.841,             73.394,             86.956,             76.025,             69.343,             85.597
       132,     94.872,     82.862,     72.251,             97.153,             83.003,             90.756,             48.862,             57.024,             60.836,             65.669,             75.856,             91.478,             62.120,             93.954,             78.596,             55.915,             93.289,             60.434,             75.290,             60.743,             48.752,             73.047,             98.602,             90.717,             95.243,             60.919,             69.978,             71.926,             83.513,             84.949,             95.871,             72.583,             98.318,             88.979,             74.587,             96.845,             73.373,             86.971,             76.055,             69.343,             85.597
       133,     94.884,     82.864,     72.257,             97.166,             83.006,             90.768,             48.858,             57.031,             60.834,             65.669,             75.855,             91.487,             62.125,             93.955,             78.595,             55.915,             93.296,             60.435,             75.311,             60.782,             48.752,             73.047,             98.608,             90.720,             95.249,             60.918,             69.978,             71.926,             83.513,             84.949,             95.876,             72.586,             98.318,             88.979,             74.587,             96.849,             73.352,             86.986,             76.084,             69.343,             85.597
       134,     94.894,     82.867,     72.263,             97.179,             83.008,             90.779,             48.854,             57.038,             60.831,             65.669,             75.854,             91.495,             62.131,             93.955,             78.595,             55.915,             93.302,             60.435,             75.331,             60.818,             48.752,             73.047,             98.614,             90.723,             95.255,             60.917,             69.978,             71.926,             83.513,             84.949,             95.881,             72.589,             98.318,             88.979,             74.587,             96.853,             73.331,             87.000,             76.111,             69.343,             85.597
       135,     94.905,     82.869,     72.268,             97.191,             83.010,             90.789,             48.850,             57.045,             60.829,             65.669,             75.853,             91.503,             62.136,             93.955,             78.594,             55.915,             93.308,             60.434,             75.351,             60.853,             48.752,             73.047,             98.620,             90.726,             95.260,             60.916,             69.978,             71.926,             83.513,             84.949,             95.886,             72.591,             98.318,             88.979,             74.587,             96.856,             73.309,             87.014,             76.138,             69.343,             85.597
       136,     94.915,     82.871,     72.273,             97.204,             83.012,             90.800,             48.847,             57.051,             60.826,             65.669,             75.853,             91.511,             62.141,             93.956,             78.594,             55.915,             93.314,             60.433,             75.370,             60.890,             48.752,             73.047,             98.626,             90.728,             95.266,             60.915,             69.976,             71.926,             83.513,             84.949,             95.890,             72.593,             98.318,             88.979,             74.587,             96.860,             73.287,             87.027,             76.167,             69.343,             85.597
       137,     94.926,     82.873,     72.278,             97.216,             83.014,             90.810,             48.844,             57.056,             60.824,             65.669,             75.852,             91.519,             62.145,             93.956,             78.594,             55.915,             93.320,             60.432,             75.388,             60.925,             48.752,             73.047,             98.632,             90.730,             95.271,             60.913,             69.975,             71.926,             83.513,             84.949,             95.895,             72.595,             98.319,             88.979,             74.587,             96.863,             73.265,             87.040,             76.193,             69.343,             85.597
       138,     94.936,     82.875,     72.282,             97.227,             83.015,             90.820,             48.840,             57.060,             60.822,             65.669,             75.851,             91.526,             62.150,             93.956,             78.593,             55.915,             93.325,             60.430,             75.405,             60.961,             48.752,             73.047,             98.638,             90.732,             95.277,             60.911,             69.973,             71.926,             83.513,             84.949,             95.899,             72.597,             98.319,             88.979,             74.587,             96.867,             73.243,             87.052,             76.221,             69.343,             85.597
       139,     94.946,     82.877,     72.287,             97.239,             83.016,             90.830,             48.837,             57.065,             60.819,             65.669,             75.851,             91.533,             62.154,             93.956,             78.593,             55.915,             93.330,             60.429,             75.422,             60.996,             48.752,             73.047,             98.644,             90.734,             95.282,             60.909,             69.971,             71.926,             83.513,             84.949,             95.903,             72.598,             98.319,             88.979,             74.587,             96.870,             73.222,             87.064,             76.247,             69.343,             85.597
       140,     94.955,     82.879,     72.292,             97.251,             83.017,             90.840,             48.834,             57.069,             60.817,             65.669,             75.850,             91.540,             62.158,             93.956,             78.593,             55.915,             93.335,             60.427,             75.439,             61.030,             48.752,             73.047,             98.649,             90.736,             95.287,             60.908,             69.968,             71.926,             83.513,             84.949,             95.907,             72.599,             98.319,             88.979,             74.587,             96.873,             73.200,             87.076,             76.274,             69.343,             85.597
       141,     94.965,     82.880,     72.296,             97.262,             83.018,             90.849,             48.830,             57.074,             60.815,             65.669,             75.850,             91.547,             62.162,             93.957,             78.593,             55.915,             93.340,             60.424,             75.455,             61.066,             48.752,             73.047,             98.655,             90.738,             95.292,             60.907,             69.966,             71.926,             83.513,             84.949,             95.911,             72.600,             98.319,             88.979,             74.587,             96.876,             73.178,             87.088,             76.300,             69.343,             85.597
       142,     94.974,     82.882,     72.300,             97.273,             83.018,             90.858,             48.827,             57.078,             60.812,             65.669,             75.849,             91.553,             62.165,             93.957,             78.593,             55.915,             93.345,             60.421,             75.472,             61.099,             48.752,             73.047,             98.660,             90.739,             95.296,             60.904,             69.964,             71.926,             83.513,             84.949,             95.915,             72.601,             98.319,             88.979,             74.587,             96.879,             73.155,             87.100,             76.326,             69.343,             85.597
       143,     94.984,     82.883,     72.304,             97.284,             83.019,             90.867,             48.824,             57.081,             60.810,             65.669,             75.849,             91.559,             62.168,             93.957,             78.592,             55.915,             93.350,             60.418,             75.487,             61.133,             48.752,             73.047,             98.666,             90.740,             95.301,             60.902,             69.961,             71.926,             83.513,             84.949,             95.919,             72.602,             98.319,             88.979,             74.587,             96.882,             73.133,             87.111,             76.352,             69.343,             85.597
       144,     94.993,     82.885,     72.308,             97.295,             83.019,             90.875,             48.820,             57.084,             60.808,             65.669,             75.848,             91.565,             62.171,             93.957,             78.592,             55.915,             93.354,             60.414,             75.503,             61.166,             48.752,             73.047,             98.671,             90.742,             95.306,             60.901,             69.958,             71.926,             83.513,             84.949,             95.922,             72.603,             98.319,             88.979,             74.587,             96.885,             73.111,             87.122,             76.377,             69.343,             85.597
       145,     95.002,     82.886,     72.312,             97.306,             83.019,             90.884,             48.818,             57.087,             60.806,             65.668,             75.848,             91.571,             62.173,             93.957,             78.592,             55.915,             93.359,             60.411,             75.520,             61.202,             48.752,             73.047,             98.676,             90.743,             95.310,             60.899,             69.954,             71.926,             83.513,             84.949,             95.926,             72.603,             98.319,             88.979,             74.587,             96.888,             73.089,             87.134,             76.404,             69.343,             85.597
       146,     95.011,     82.888,     72.316,             97.316,             83.020,             90.892,             48.815,             57.089,             60.804,             65.668,             75.847,             91.577,             62.175,             93.957,             78.592,             55.915,             93.363,             60.407,             75.535,             61.234,             48.752,             73.047,             98.682,             90.743,             95.314,             60.897,             69.951,             71.926,             83.513,             84.949,             95.929,             72.603,             98.319,             88.979,             74.587,             96.891,             73.066,             87.145,             76.428,             69.343,             85.597
       147,     95.019,     82.889,     72.320,             97.326,             83.020,             90.900,             48.811,             57.092,             60.802,             65.668,             75.847,             91.582,             62.178,             93.957,             78.592,             55.915,             93.367,             60.402,             75.550,             61.266,             48.752,             73.047,             98.687,             90.744,             95.318,             60.895,             69.948,             71.926,             83.513,             84.949,             95.932,             72.603,             98.319,             88.979,             74.587,             96.894,             73.044,             87.155,             76.453,             69.343,             85.597
       148,     95.028,     82.890,     72.323,             97.336,             83.019,             90.907,             48.807,             57.094,             60.800,             65.668,             75.846,             91.587,             62.180,             93.957,             78.592,             55.915,             93.371,             60.397,             75.565,             61.299,             48.752,             73.047,             98.692,             90.745,             95.322,             60.893,             69.944,             71.926,             83.513,             84.949,             95.935,             72.603,             98.319,             88.979,             74.587,             96.896,             73.020,             87.166,             76.478,             69.343,             85.597
       149,     95.036,     82.891,     72.327,             97.346,             83.019,             90.915,             48.805,             57.096,             60.798,             65.668,             75.846,             91.592,             62.181,             93.957,             78.592,             55.915,             93.375,             60.392,             75.580,             61.331,             48.752,             73.047,             98.696,             90.745,             95.326,             60.892,             69.940,             71.926,             83.513,             84.949,             95.938,             72.602,             98.319,             88.979,             74.587,             96.899,             72.997,             87.176,             76.502,             69.343,             85.597


==> data/trimap/lrr_cat.csv <==
 tri_width,     global,    average,        iou,           flat iou,   construction iou,         object iou,         nature iou,            sky iou,          human iou,        vehicle iou,           flat acc,   construction acc,         object acc,         nature acc,            sky acc,          human acc,        vehicle acc
        -1,     96.889,     93.472,     88.124,             98.479,             91.778,             68.046,             92.132,             93.955,             80.188,             92.290,             99.269,             95.447,             78.564,             95.985,             98.320,             90.352,             96.369
         1,     69.035,     70.031,     53.031,             68.450,             50.191,             44.811,             50.973,             61.413,             45.446,             49.934,             79.909,             67.602,             57.084,             67.951,             81.359,             65.996,             70.314
         2,     73.214,     74.089,     58.029,             72.803,             54.837,             50.550,             55.937,             66.526,             50.390,             55.160,             83.174,             71.653,             62.259,             72.049,             85.007,             70.037,             74.447
         3,     76.592,     77.321,     62.299,             76.296,             59.050,             54.786,             60.402,             70.806,             55.039,             59.711,             85.685,             75.023,             66.039,             75.477,             87.723,             73.545,             77.757
         4,     79.036,     79.604,     65.480,             78.892,             62.350,             57.722,             63.830,             73.926,             58.503,             63.135,             87.505,             77.537,             68.611,             78.002,             89.493,             76.008,             80.071
         5,     81.131,     81.551,     68.308,             81.072,             65.347,             59.933,             66.994,             76.662,             61.854,             66.292,             88.984,             79.707,             70.536,             80.245,             90.944,             78.332,             82.111
         6,     82.635,     82.914,     70.345,             82.701,             67.605,             61.512,             69.305,             78.569,             64.137,             68.586,             90.064,             81.287,             71.896,             81.845,             91.892,             79.885,             83.528
         7,     83.864,     84.011,     72.024,             84.045,             69.515,             62.701,             71.240,             80.115,             66.028,             70.523,             90.937,             82.579,             72.924,             83.155,             92.638,             81.155,             84.692
         8,     84.964,     84.988,     73.546,             85.231,             71.275,             63.652,             73.038,             81.511,             67.799,             72.317,             91.692,             83.735,             73.756,             84.350,             93.303,             82.334,             85.745
         9,     85.886,     85.797,     74.828,             86.237,             72.779,             64.409,             74.554,             82.662,             69.294,             73.865,             92.326,             84.696,             74.424,             85.342,             93.838,             83.318,             86.633
        10,     86.683,     86.484,     75.934,             87.106,             74.109,             65.020,             75.889,             83.657,             70.547,             75.212,             92.865,             85.530,             74.964,             86.207,             94.291,             84.135,             87.393
        11,     87.323,     87.025,     76.815,             87.827,             75.192,             65.496,             76.948,             84.438,             71.505,             76.300,             93.308,             86.199,             75.385,             86.886,             94.640,             84.755,             88.000
        12,     87.885,     87.495,     77.589,             88.463,             76.155,             65.894,             77.884,             85.120,             72.336,             77.267,             93.695,             86.786,             75.738,             87.481,             94.940,             85.289,             88.534
        13,     88.448,     87.965,     78.370,             89.078,             77.121,             66.251,             78.849,             85.807,             73.222,             78.264,             94.066,             87.366,             76.061,             88.087,             95.238,             85.859,             89.081
        14,     88.902,     88.337,     78.992,             89.591,             77.912,             66.536,             79.618,             86.353,             73.873,             79.064,             94.373,             87.836,             76.318,             88.567,             95.471,             86.275,             89.517
        15,     89.329,     88.684,     79.578,             90.067,             78.663,             66.786,             80.352,             86.871,             74.486,             79.823,             94.656,             88.278,             76.548,             89.022,             95.688,             86.666,             89.928
        16,     89.688,     88.969,     80.063,             90.479,             79.297,             66.992,             80.955,             87.295,             74.968,             80.458,             94.898,             88.647,             76.738,             89.395,             95.864,             86.972,             90.270
        17,     90.040,     89.249,     80.542,             90.873,             79.921,             67.176,             81.557,             87.716,             75.456,             81.093,             95.130,             89.006,             76.916,             89.764,             96.036,             87.281,             90.611
        18,     90.345,     89.488,     80.951,             91.222,             80.466,             67.333,             82.074,             88.076,             75.852,             81.637,             95.333,             89.318,             77.068,             90.079,             96.181,             87.532,             90.902
        19,     90.637,     89.714,     81.343,             91.553,             80.986,             67.472,             82.570,             88.419,             76.235,             82.165,             95.525,             89.615,             77.206,             90.379,             96.317,             87.774,             91.184
        20,     90.907,     89.923,     81.705,             91.857,             81.473,             67.593,             83.034,             88.741,             76.581,             82.654,             95.700,             89.892,             77.330,             90.658,             96.444,             87.991,             91.443
        21,     91.141,     90.099,     82.013,             92.125,             81.894,             67.698,             83.425,             89.013,             76.861,             83.074,             95.853,             90.130,             77.436,             90.893,             96.550,             88.168,             91.665
        22,     91.377,     90.279,     82.327,             92.390,             82.321,             67.795,             83.830,             89.292,             77.157,             83.507,             96.005,             90.371,             77.538,             91.135,             96.657,             88.353,             91.892
        23,     91.582,     90.432,     82.596,             92.625,             82.694,             67.877,             84.175,             89.530,             77.396,             83.878,             96.139,             90.579,             77.624,             91.342,             96.748,             88.502,             92.088
        24,     91.775,     90.574,     82.847,             92.844,             83.043,             67.949,             84.498,             89.751,             77.615,             84.228,             96.263,             90.775,             77.702,             91.534,             96.832,             88.639,             92.271
        25,     91.970,     90.717,     83.102,             93.062,             83.398,             68.013,             84.833,             89.977,             77.844,             84.587,             96.387,             90.972,             77.774,             91.732,             96.917,             88.781,             92.460
        26,     92.142,     90.842,     83.323,             93.256,             83.710,             68.068,             85.121,             90.172,             78.031,             84.901,             96.497,             91.145,             77.837,             91.902,             96.990,             88.897,             92.624
        27,     92.306,     90.960,     83.533,             93.440,             84.010,             68.119,             85.399,             90.359,             78.205,             85.200,             96.600,             91.310,             77.896,             92.067,             97.059,             89.005,             92.781
        28,     92.454,     91.065,     83.721,             93.608,             84.282,             68.165,             85.646,             90.526,             78.353,             85.469,             96.695,             91.459,             77.948,             92.213,             97.121,             89.097,             92.922
        29,     92.599,     91.167,     83.905,             93.771,             84.547,             68.205,             85.891,             90.689,             78.496,             85.733,             96.786,             91.604,             77.996,             92.358,             97.181,             89.186,             93.060
        30,     92.737,     91.264,     84.079,             93.926,             84.800,             68.242,             86.124,             90.843,             78.631,             85.985,             96.872,             91.741,             78.041,             92.495,             97.238,             89.270,             93.192
        31,     92.862,     91.351,     84.235,             94.068,             85.029,             68.276,             86.332,             90.981,             78.745,             86.212,             96.951,             91.866,             78.082,             92.618,             97.289,             89.342,             93.310
        32,     92.990,     91.439,     84.394,             94.209,             85.262,             68.309,             86.548,             91.122,             78.862,             86.443,             97.030,             91.992,             78.123,             92.744,             97.340,             89.416,             93.430
        33,     93.106,     91.519,     84.537,             94.340,             85.474,             68.337,             86.741,             91.248,             78.964,             86.652,             97.102,             92.107,             78.159,             92.858,             97.386,             89.481,             93.540
        34,     93.219,     91.596,     84.677,             94.467,             85.682,             68.362,             86.933,             91.372,             79.061,             86.859,             97.172,             92.219,             78.191,             92.970,             97.431,             89.543,             93.647
        35,     93.326,     91.668,     84.807,             94.587,             85.878,             68.383,             87.113,             91.488,             79.149,             87.050,             97.237,             92.324,             78.221,             93.076,             97.473,             89.599,             93.747
        36,     93.423,     91.732,     84.922,             94.696,             86.054,             68.400,             87.272,             91.590,             79.223,             87.222,             97.297,             92.418,             78.246,             93.169,             97.510,             89.646,             93.837
        37,     93.522,     91.798,     85.042,             94.806,             86.236,             68.414,             87.440,             91.698,             79.302,             87.401,             97.358,             92.516,             78.270,             93.267,             97.548,             89.697,             93.930
        38,     93.612,     91.856,     85.149,             94.907,             86.400,             68.426,             87.588,             91.792,             79.367,             87.560,             97.412,             92.604,             78.290,             93.354,             97.582,             89.739,             94.012
        39,     93.705,     91.917,     85.259,             95.009,             86.570,             68.436,             87.745,             91.892,             79.436,             87.726,             97.468,             92.695,             78.310,             93.446,             97.617,             89.784,             94.099
        40,     93.789,     91.971,     85.358,             95.103,             86.725,             68.445,             87.886,             91.981,             79.494,             87.876,             97.519,             92.777,             78.327,             93.528,             97.648,             89.821,             94.177
        41,     93.869,     92.022,     85.451,             95.193,             86.870,             68.451,             88.017,             92.064,             79.547,             88.018,             97.567,             92.855,             78.343,             93.604,             97.677,             89.856,             94.250
        42,     93.948,     92.072,     85.544,             95.280,             87.016,             68.457,             88.149,             92.148,             79.599,             88.158,             97.615,             92.933,             78.357,             93.681,             97.707,             89.889,             94.323
        43,     94.024,     92.119,     85.631,             95.364,             87.153,             68.462,             88.274,             92.226,             79.646,             88.291,             97.660,             93.006,             78.370,             93.754,             97.734,             89.919,             94.392
        44,     94.098,     92.166,     85.717,             95.446,             87.289,             68.464,             88.399,             92.306,             79.691,             88.422,             97.704,             93.079,             78.382,             93.826,             97.761,             89.949,             94.460
        45,     94.168,     92.209,     85.796,             95.523,             87.416,             68.466,             88.515,             92.379,             79.732,             88.544,             97.745,             93.147,             78.392,             93.893,             97.787,             89.975,             94.523
        46,     94.234,     92.249,     85.871,             95.596,             87.536,             68.468,             88.623,             92.448,             79.768,             88.658,             97.784,             93.211,             78.402,             93.956,             97.810,             89.998,             94.582
        47,     94.299,     92.289,     85.945,             95.668,             87.655,             68.470,             88.730,             92.516,             79.803,             88.771,             97.823,             93.274,             78.412,             94.018,             97.833,             90.021,             94.641
        48,     94.361,     92.326,     86.014,             95.736,             87.767,             68.471,             88.831,             92.580,             79.835,             88.878,             97.859,             93.334,             78.421,             94.076,             97.855,             90.041,             94.696
        49,     94.423,     92.363,     86.083,             95.803,             87.879,             68.471,             88.932,             92.645,             79.866,             88.984,             97.895,             93.394,             78.429,             94.135,             97.877,             90.061,             94.750
        50,     94.483,     92.399,     86.149,             95.869,             87.986,             68.471,             89.030,             92.705,             79.895,             89.086,             97.930,             93.451,             78.438,             94.191,             97.897,             90.080,             94.803
        51,     94.541,     92.433,     86.214,             95.933,             88.091,             68.471,             89.125,             92.765,             79.923,             89.186,             97.964,             93.507,             78.445,             94.246,             97.917,             90.098,             94.854
        52,     94.595,     92.465,     86.273,             95.993,             88.190,             68.470,             89.213,             92.820,             79.948,             89.279,             97.996,             93.559,             78.453,             94.297,             97.935,             90.115,             94.902
        53,     94.647,     92.495,     86.329,             96.050,             88.283,             68.469,             89.296,             92.871,             79.970,             89.366,             98.026,             93.609,             78.459,             94.345,             97.952,             90.129,             94.946
        54,     94.698,     92.525,     86.385,             96.107,             88.375,             68.468,             89.380,             92.922,             79.992,             89.452,             98.056,             93.659,             78.466,             94.393,             97.969,             90.144,             94.991
        55,     94.747,     92.553,     86.438,             96.160,             88.464,             68.467,             89.458,             92.970,             80.012,             89.534,             98.084,             93.706,             78.472,             94.438,             97.985,             90.157,             95.032
        56,     94.797,     92.582,     86.492,             96.215,             88.553,             68.466,             89.539,             93.018,             80.032,             89.617,             98.113,             93.754,             78.477,             94.485,             98.000,             90.171,             95.075
        57,     94.843,     92.608,     86.540,             96.265,             88.636,             68.464,             89.613,             93.062,             80.049,             89.693,             98.139,             93.797,             78.483,             94.527,             98.015,             90.183,             95.113
        58,     94.889,     92.634,     86.589,             96.316,             88.718,             68.462,             89.687,             93.106,             80.067,             89.769,             98.166,             93.841,             78.488,             94.569,             98.029,             90.195,             95.152
        59,     94.932,     92.658,     86.634,             96.363,             88.795,             68.461,             89.755,             93.146,             80.082,             89.840,             98.191,             93.882,             78.492,             94.609,             98.042,             90.205,             95.188
        60,     94.975,     92.682,     86.679,             96.410,             88.871,             68.458,             89.823,             93.186,             80.096,             89.910,             98.215,             93.923,             78.496,             94.648,             98.055,             90.215,             95.223
        61,     95.018,     92.706,     86.723,             96.457,             88.947,             68.455,             89.890,             93.225,             80.110,             89.980,             98.240,             93.963,             78.500,             94.687,             98.068,             90.225,             95.259
        62,     95.058,     92.728,     86.765,             96.501,             89.018,             68.453,             89.954,             93.261,             80.122,             90.044,             98.263,             94.001,             78.504,             94.723,             98.079,             90.233,             95.291
        63,     95.097,     92.749,     86.805,             96.544,             89.088,             68.450,             90.016,             93.296,             80.134,             90.108,             98.286,             94.038,             78.508,             94.759,             98.091,             90.242,             95.324
        64,     95.136,     92.770,     86.844,             96.586,             89.155,             68.447,             90.076,             93.330,             80.145,             90.169,             98.308,             94.074,             78.511,             94.793,             98.102,             90.250,             95.354
        65,     95.173,     92.791,     86.882,             96.627,             89.222,             68.445,             90.136,             93.363,             80.155,             90.230,             98.329,             94.109,             78.515,             94.827,             98.112,             90.257,             95.385
        66,     95.209,     92.810,     86.918,             96.666,             89.285,             68.442,             90.192,             93.393,             80.164,             90.287,             98.350,             94.142,             78.518,             94.859,             98.122,             90.264,             95.413
        67,     95.244,     92.828,     86.953,             96.704,             89.345,             68.439,             90.245,             93.422,             80.173,             90.341,             98.369,             94.174,             78.522,             94.890,             98.132,             90.270,             95.441
        68,     95.279,     92.847,     86.987,             96.742,             89.407,             68.436,             90.300,             93.451,             80.181,             90.397,             98.389,             94.206,             78.525,             94.922,             98.141,             90.276,             95.468
        69,     95.312,     92.865,     87.021,             96.779,             89.466,             68.432,             90.353,             93.479,             80.188,             90.450,             98.408,             94.237,             78.528,             94.952,             98.150,             90.282,             95.495
        70,     95.345,     92.882,     87.052,             96.814,             89.522,             68.429,             90.402,             93.505,             80.194,             90.500,             98.427,             94.267,             78.531,             94.980,             98.158,             90.287,             95.520
        71,     95.376,     92.898,     87.083,             96.848,             89.577,             68.425,             90.451,             93.530,             80.200,             90.550,             98.445,             94.296,             78.534,             95.009,             98.167,             90.292,             95.545
        72,     95.407,     92.914,     87.112,             96.881,             89.630,             68.420,             90.498,             93.553,             80.206,             90.597,             98.462,             94.323,             78.536,             95.036,             98.174,             90.296,             95.568
        73,     95.439,     92.930,     87.142,             96.916,             89.684,             68.416,             90.546,             93.577,             80.211,             90.646,             98.480,             94.352,             78.538,             95.064,             98.182,             90.301,             95.593
        74,     95.468,     92.945,     87.170,             96.949,             89.735,             68.411,             90.591,             93.599,             80.216,             90.692,             98.497,             94.379,             78.540,             95.090,             98.189,             90.305,             95.616
        75,     95.497,     92.960,     87.198,             96.980,             89.785,             68.406,             90.636,             93.620,             80.221,             90.736,             98.513,             94.405,             78.542,             95.116,             98.196,             90.309,             95.638
        76,     95.525,     92.974,     87.224,             97.011,             89.833,             68.402,             90.677,             93.640,             80.225,             90.778,             98.528,             94.430,             78.544,             95.140,             98.203,             90.312,             95.659
        77,     95.552,     92.987,     87.249,             97.041,             89.880,             68.397,             90.718,             93.659,             80.229,             90.820,             98.544,             94.454,             78.546,             95.163,             98.209,             90.315,             95.679
        78,     95.580,     93.001,     87.274,             97.070,             89.927,             68.393,             90.759,             93.678,             80.232,             90.861,             98.559,             94.479,             78.548,             95.187,             98.215,             90.319,             95.700
        79,     95.605,     93.013,     87.298,             97.098,             89.970,             68.389,             90.797,             93.695,             80.235,             90.900,             98.573,             94.501,             78.550,             95.209,             98.221,             90.321,             95.718
        80,     95.631,     93.026,     87.321,             97.126,             90.014,             68.385,             90.835,             93.712,             80.238,             90.938,             98.588,             94.524,             78.551,             95.231,             98.226,             90.324,             95.737
        81,     95.656,     93.038,     87.344,             97.154,             90.057,             68.380,             90.872,             93.728,             80.240,             90.976,             98.602,             94.547,             78.553,             95.253,             98.232,             90.326,             95.756
        82,     95.681,     93.050,     87.366,             97.181,             90.098,             68.376,             90.907,             93.743,             80.242,             91.012,             98.616,             94.568,             78.554,             95.273,             98.237,             90.329,             95.774
        83,     95.705,     93.062,     87.387,             97.207,             90.139,             68.371,             90.943,             93.757,             80.244,             91.048,             98.629,             94.589,             78.555,             95.293,             98.242,             90.331,             95.791
        84,     95.728,     93.072,     87.407,             97.232,             90.177,             68.366,             90.976,             93.771,             80.246,             91.081,             98.642,             94.609,             78.557,             95.313,             98.246,             90.333,             95.808
        85,     95.752,     93.084,     87.428,             97.258,             90.217,             68.361,             91.010,             93.784,             80.247,             91.116,             98.655,             94.630,             78.558,             95.332,             98.250,             90.335,             95.825
        86,     95.774,     93.094,     87.446,             97.282,             90.253,             68.357,             91.041,             93.795,             80.249,             91.148,             98.668,             94.649,             78.559,             95.350,             98.254,             90.336,             95.840
        87,     95.796,     93.104,     87.465,             97.306,             90.290,             68.352,             91.073,             93.807,             80.250,             91.180,             98.680,             94.669,             78.560,             95.369,             98.258,             90.338,             95.856
        88,     95.817,     93.114,     87.483,             97.329,             90.326,             68.347,             91.102,             93.818,             80.251,             91.210,             98.692,             94.687,             78.561,             95.386,             98.262,             90.340,             95.870
        89,     95.838,     93.123,     87.501,             97.352,             90.360,             68.343,             91.131,             93.828,             80.252,             91.240,             98.703,             94.705,             78.562,             95.402,             98.265,             90.341,             95.885
        90,     95.859,     93.133,     87.518,             97.375,             90.395,             68.337,             91.161,             93.838,             80.252,             91.270,             98.715,             94.723,             78.562,             95.420,             98.269,             90.342,             95.899
        91,     95.879,     93.142,     87.534,             97.396,             90.427,             68.332,             91.188,             93.846,             80.252,             91.298,             98.726,             94.740,             78.563,             95.435,             98.272,             90.343,             95.913
        92,     95.899,     93.150,     87.550,             97.418,             90.459,             68.326,             91.215,             93.855,             80.252,             91.325,             98.737,             94.757,             78.563,             95.451,             98.275,             90.344,             95.926
        93,     95.918,     93.159,     87.565,             97.439,             90.491,             68.320,             91.241,             93.863,             80.252,             91.352,             98.748,             94.773,             78.563,             95.466,             98.277,             90.345,             95.939
        94,     95.937,     93.167,     87.580,             97.460,             90.521,             68.314,             91.267,             93.870,             80.251,             91.378,             98.758,             94.789,             78.563,             95.480,             98.280,             90.346,             95.952
        95,     95.956,     93.175,     87.595,             97.480,             90.552,             68.308,             91.292,             93.878,             80.250,             91.404,             98.769,             94.805,             78.563,             95.495,             98.282,             90.347,             95.964
        96,     95.973,     93.183,     87.608,             97.499,             90.580,             68.302,             91.316,             93.884,             80.249,             91.428,             98.779,             94.820,             78.563,             95.509,             98.285,             90.347,             95.976
        97,     95.991,     93.190,     87.622,             97.519,             90.609,             68.296,             91.340,             93.890,             80.248,             91.452,             98.789,             94.834,             78.564,             95.522,             98.287,             90.348,             95.987
        98,     96.009,     93.198,     87.635,             97.538,             90.637,             68.290,             91.363,             93.896,             80.247,             91.476,             98.799,             94.849,             78.564,             95.536,             98.289,             90.348,             95.999
        99,     96.026,     93.205,     87.648,             97.557,             90.664,             68.284,             91.386,             93.901,             80.245,             91.499,             98.808,             94.863,             78.564,             95.548,             98.291,             90.349,             96.009
       100,     96.043,     93.212,     87.661,             97.576,             90.691,             68.278,             91.408,             93.906,             80.244,             91.521,             98.818,             94.877,             78.564,             95.561,             98.293,             90.349,             96.020
       101,     96.059,     93.218,     87.672,             97.594,             90.717,             68.273,             91.429,             93.911,             80.242,             91.542,             98.827,             94.890,             78.564,             95.573,             98.294,             90.350,             96.030
       102,     96.076,     93.225,     87.684,             97.612,             90.742,             68.268,             91.450,             93.915,             80.240,             91.564,             98.836,             94.904,             78.564,             95.585,             98.296,             90.350,             96.040
       103,     96.092,     93.231,     87.696,             97.629,             90.767,             68.264,             91.470,             93.919,             80.238,             91.584,             98.845,             94.916,             78.564,             95.596,             98.298,             90.350,             96.050
       104,     96.107,     93.238,     87.707,             97.646,             90.790,             68.259,             91.489,             93.923,             80.237,             91.603,             98.853,             94.929,             78.564,             95.608,             98.299,             90.351,             96.059
       105,     96.122,     93.244,     87.718,             97.663,             90.814,             68.255,             91.508,             93.927,             80.235,             91.623,             98.862,             94.941,             78.564,             95.618,             98.300,             90.351,             96.069
       106,     96.137,     93.249,     87.728,             97.679,             90.837,             68.250,             91.526,             93.930,             80.233,             91.642,             98.870,             94.953,             78.564,             95.629,             98.302,             90.351,             96.078
       107,     96.152,     93.255,     87.738,             97.695,             90.859,             68.246,             91.544,             93.933,             80.231,             91.661,             98.879,             94.965,             78.564,             95.639,             98.303,             90.351,             96.086
       108,     96.167,     93.261,     87.748,             97.711,             90.881,             68.242,             91.561,             93.936,             80.229,             91.678,             98.887,             94.976,             78.564,             95.649,             98.304,             90.351,             96.095
       109,     96.181,     93.266,     87.758,             97.726,             90.902,             68.237,             91.578,             93.939,             80.227,             91.696,             98.894,             94.987,             78.564,             95.659,             98.305,             90.351,             96.103
       110,     96.195,     93.272,     87.767,             97.742,             90.923,             68.233,             91.594,             93.941,             80.225,             91.713,             98.902,             94.998,             78.564,             95.668,             98.306,             90.351,             96.111
       111,     96.208,     93.277,     87.776,             97.757,             90.943,             68.229,             91.610,             93.943,             80.223,             91.730,             98.910,             95.008,             78.564,             95.677,             98.307,             90.352,             96.119
       112,     96.222,     93.282,     87.785,             97.771,             90.963,             68.225,             91.626,             93.945,             80.221,             91.746,             98.917,             95.019,             78.564,             95.686,             98.308,             90.352,             96.127
       113,     96.235,     93.287,     87.794,             97.786,             90.983,             68.221,             91.641,             93.947,             80.219,             91.762,             98.925,             95.029,             78.564,             95.695,             98.309,             90.352,             96.134
       114,     96.248,     93.292,     87.803,             97.800,             91.002,             68.217,             91.655,             93.949,             80.217,             91.777,             98.932,             95.039,             78.564,             95.703,             98.310,             90.352,             96.142
       115,     96.261,     93.296,     87.811,             97.815,             91.021,             68.213,             91.670,             93.951,             80.216,             91.793,             98.939,             95.049,             78.564,             95.711,             98.310,             90.352,             96.149
       116,     96.274,     93.301,     87.819,             97.828,             91.039,             68.210,             91.683,             93.952,             80.214,             91.807,             98.946,             95.058,             78.564,             95.719,             98.311,             90.352,             96.156
       117,     96.286,     93.305,     87.827,             97.842,             91.057,             68.207,             91.697,             93.954,             80.212,             91.821,             98.953,             95.067,             78.564,             95.727,             98.312,             90.352,             96.162
       118,     96.298,     93.310,     87.835,             97.855,             91.074,             68.204,             91.710,             93.955,             80.211,             91.835,             98.959,             95.076,             78.564,             95.735,             98.312,             90.352,             96.168
       119,     96.310,     93.314,     87.842,             97.868,             91.091,             68.201,             91.722,             93.956,             80.209,             91.848,             98.966,             95.085,             78.564,             95.742,             98.313,             90.352,             96.175
       120,     96.322,     93.318,     87.850,             97.881,             91.108,             68.198,             91.735,             93.957,             80.208,             91.861,             98.972,             95.094,             78.564,             95.749,             98.313,             90.352,             96.181
       121,     96.334,     93.322,     87.857,             97.893,             91.124,             68.195,             91.747,             93.958,             80.207,             91.874,             98.979,             95.103,             78.564,             95.756,             98.314,             90.352,             96.186
       122,     96.345,     93.326,     87.864,             97.905,             91.140,             68.193,             91.758,             93.959,             80.206,             91.886,             98.985,             95.111,             78.564,             95.763,             98.314,             90.352,             96.192
       123,     96.356,     93.330,     87.871,             97.918,             91.156,             68.190,             91.770,             93.960,             80.204,             91.898,             98.991,             95.119,             78.564,             95.769,             98.315,             90.352,             96.198
       124,     96.367,     93.333,     87.878,             97.930,             91.171,             68.188,             91.781,             93.961,             80.203,             91.910,             98.997,             95.127,             78.564,             95.776,             98.315,             90.352,             96.203
       125,     96.378,     93.337,     87.884,             97.942,             91.186,             68.185,             91.791,             93.961,             80.202,             91.921,             99.003,             95.135,             78.564,             95.782,             98.316,             90.352,             96.208
       126,     96.389,     93.341,     87.890,             97.953,             91.200,             68.183,             91.802,             93.962,             80.201,             91.932,             99.009,             95.143,             78.564,             95.788,             98.316,             90.352,             96.213
       127,     96.399,     93.344,     87.897,             97.964,             91.214,             68.181,             91.811,             93.963,             80.201,             91.942,             99.014,             95.150,             78.564,             95.794,             98.316,             90.352,             96.218
       128,     96.409,     93.347,     87.903,             97.975,             91.228,             68.179,             91.821,             93.963,             80.200,             91.953,             99.020,             95.157,             78.564,             95.800,             98.317,             90.352,             96.223
       129,     96.420,     93.351,     87.909,             97.987,             91.242,             68.177,             91.831,             93.964,             80.199,             91.963,             99.026,             95.164,             78.564,             95.805,             98.317,             90.352,             96.228
       130,     96.430,     93.354,     87.915,             97.998,             91.255,             68.174,             91.840,             93.964,             80.199,             91.973,             99.031,             95.171,             78.564,             95.811,             98.317,             90.352,             96.232
       131,     96.439,     93.357,     87.920,             98.008,             91.268,             68.172,             91.849,             93.965,             80.198,             91.983,             99.036,             95.178,             78.564,             95.816,             98.318,             90.352,             96.237
       132,     96.449,     93.360,     87.926,             98.018,             91.280,             68.170,             91.857,             93.965,             80.198,             91.992,             99.042,             95.184,             78.564,             95.821,             98.318,             90.352,             96.241
       133,     96.458,     93.363,     87.931,             98.029,             91.293,             68.168,             91.866,             93.965,             80.197,             92.001,             99.047,             95.191,             78.564,             95.826,             98.318,             90.352,             96.245
       134,     96.468,     93.366,     87.937,             98.039,             91.304,             68.166,             91.874,             93.965,             80.197,             92.010,             99.052,             95.197,             78.564,             95.831,             98.318,             90.352,             96.249
       135,     96.477,     93.369,     87.942,             98.048,             91.316,             68.165,             91.882,             93.966,             80.197,             92.018,             99.057,             95.203,             78.564,             95.836,             98.318,             90.352,             96.253
       136,     96.486,     93.372,     87.947,             98.058,             91.327,             68.163,             91.889,             93.966,             80.196,             92.027,             99.062,             95.209,             78.564,             95.840,             98.318,             90.352,             96.257
       137,     96.495,     93.374,     87.951,             98.068,             91.338,             68.161,             91.897,             93.966,             80.196,             92.035,             99.066,             95.214,             78.564,             95.845,             98.319,             90.352,             96.260
       138,     96.503,     93.377,     87.956,             98.077,             91.349,             68.159,             91.904,             93.966,             80.196,             92.043,             99.071,             95.220,             78.564,             95.849,             98.319,             90.352,             96.264
       139,     96.512,     93.379,     87.961,             98.086,             91.359,             68.157,             91.910,             93.966,             80.196,             92.050,             99.076,             95.225,             78.564,             95.853,             98.319,             90.352,             96.267
       140,     96.520,     93.382,     87.965,             98.095,             91.370,             68.155,             91.917,             93.966,             80.195,             92.057,             99.080,             95.230,             78.564,             95.857,             98.319,             90.352,             96.270
       141,     96.528,     93.384,     87.970,             98.104,             91.380,             68.153,             91.923,             93.966,             80.195,             92.065,             99.085,             95.235,             78.564,             95.861,             98.319,             90.352,             96.274
       142,     96.537,     93.387,     87.974,             98.113,             91.389,             68.151,             91.929,             93.966,             80.195,             92.071,             99.089,             95.240,             78.564,             95.865,             98.319,             90.352,             96.277
       143,     96.545,     93.389,     87.978,             98.122,             91.399,             68.150,             91.935,             93.966,             80.195,             92.078,             99.093,             95.245,             78.564,             95.869,             98.319,             90.352,             96.280
       144,     96.552,     93.391,     87.982,             98.130,             91.408,             68.148,             91.941,             93.966,             80.195,             92.085,             99.098,             95.250,             78.564,             95.872,             98.319,             90.352,             96.283
       145,     96.560,     93.393,     87.986,             98.139,             91.417,             68.146,             91.947,             93.966,             80.195,             92.091,             99.102,             95.255,             78.564,             95.876,             98.319,             90.352,             96.286
       146,     96.568,     93.395,     87.990,             98.147,             91.426,             68.145,             91.952,             93.966,             80.195,             92.098,             99.106,             95.259,             78.564,             95.879,             98.319,             90.352,             96.288
       147,     96.575,     93.397,     87.993,             98.155,             91.434,             68.143,             91.957,             93.966,             80.195,             92.103,             99.110,             95.263,             78.564,             95.882,             98.319,             90.352,             96.291
       148,     96.583,     93.399,     87.997,             98.163,             91.442,             68.142,             91.962,             93.966,             80.194,             92.109,             99.114,             95.267,             78.564,             95.885,             98.319,             90.352,             96.293
       149,     96.590,     93.401,     88.000,             98.171,             91.450,             68.140,             91.967,             93.966,             80.194,             92.115,             99.118,             95.271,             78.564,             95.889,             98.319,             90.352,             96.296

